Fork-join and redundancy systems with heavy-tailed job sizes

We investigate the tail asymptotics of the response time distribution for the cancel-on-start (c.o.s.) and cancel-on-completion (c.o.c.) variants of redundancy-$d$ scheduling and the fork-join model with heavy-tailed job sizes. We present bounds, which only differ in the pre-factor, for the tail probability of the response time in the case of the first-come first-served (FCFS) discipline. For the c.o.s. variant we restrict ourselves to redundancy-$d$ scheduling, which is a special case of the fork-join model. In particular, for regularly varying job sizes with tail index $-\nu$ the tail index of the response time for the c.o.s. variant of redundancy-$d$ equals $-\min\{d_{\mathrm{cap}}(\nu-1),\nu\}$, where $d_{\mathrm{cap}} = \min\{d,N-k\}$, $N$ is the number of servers and $k$ is the integer part of the load. This result indicates that for $d_{\mathrm{cap}} < \frac{\nu}{\nu-1}$ the waiting time component is dominant, whereas for $d_{\mathrm{cap}} > \frac{\nu}{\nu-1}$ the job size component is dominant. Thus, having $d = \lceil \min\{\frac{\nu}{\nu-1},N-k\} \rceil$ replicas is sufficient to achieve the optimal asymptotic tail behavior of the response time. For the c.o.c. variant of the fork-join($n_{\mathrm{F}},n_{\mathrm{J}}$) model the tail index of the response time, under some assumptions on the load, equals $1-\nu$ and $1-(n_{\mathrm{F}}+1-n_{\mathrm{J}})\nu$, for identical and i.i.d. replicas, respectively; here the waiting time component is always dominant.

==> TikZFigures/latencyTail_Forkjoin_identical_n_10_9_lambda_05_nJoin.csv <==
x,nJoin1,nJoin2,nJoin3_1,nJoin3
1,-0.212416651,-0.132686831,-0.122903888,-0.123609561
2,-0.771507997,-0.477583219,-0.431317926,-0.434994359
3,-1.021039349,-0.637596796,-0.576284188,-0.582294701
4,-1.175134119,-0.737891535,-0.669066249,-0.677040157
5,-1.28377594,-0.80971982,-0.736418861,-0.746096551
6,-1.36634726,-0.865230239,-0.788910779,-0.800096033
7,-1.432183912,-0.910198983,-0.831712145,-0.844267653
8,-1.486569514,-0.94791237,-0.867725642,-0.881556155
9,-1.532592263,-0.980338461,-0.8987276,-0.913780212
10,-1.572334529,-1.00875981,-0.925909107,-0.942104845
11,-1.607238681,-1.033984756,-0.950110673,-0.967382089
12,-1.638251582,-1.056670542,-0.971880408,-0.990164384
13,-1.666122614,-1.077272497,-0.991649406,-1.010902067
14,-1.691398945,-1.096122542,-1.009750819,-1.029913127
15,-1.714436772,-1.113526359,-1.02643199,-1.047470236
16,-1.735619335,-1.129645292,-1.041880456,-1.063786245
17,-1.755200159,-1.144689464,-1.056256202,-1.079021168
18,-1.773405713,-1.158760471,-1.069728104,-1.093309181
19,-1.790406069,-1.171979928,-1.082357916,-1.106744366
20,-1.806318136,-1.184462688,-1.094278268,-1.119439446
21,-1.821255966,-1.196272299,-1.105560457,-1.13143132
22,-1.835382037,-1.207492516,-1.116246175,-1.14282938
23,-1.848770912,-1.218171282,-1.126397506,-1.153706016
24,-1.86143049,-1.228346285,-1.136059714,-1.164068344
25,-1.873470991,-1.238076549,-1.14528891,-1.173986236
26,-1.884979497,-1.247402259,-1.154104174,-1.183480336
27,-1.895977477,-1.256351353,-1.162563881,-1.192595807
28,-1.906478893,-1.264925596,-1.170681673,-1.201364717
29,-1.916575216,-1.273190967,-1.17849764,-1.209787032
30,-1.926242619,-1.281161029,-1.186022476,-1.217931923
31,-1.935513295,-1.28885074,-1.193259327,-1.225795649
32,-1.944473284,-1.296262851,-1.200255537,-1.233394447
33,-1.9530998,-1.303443846,-1.207008606,-1.240738558
34,-1.961413255,-1.310397802,-1.213547861,-1.247859414
35,-1.969471883,-1.317138775,-1.21985871,-1.254751876
36,-1.977244525,-1.323673675,-1.22598314,-1.26143604
37,-1.984742751,-1.330021208,-1.231918537,-1.267930972
38,-1.992041738,-1.336199707,-1.237685008,-1.274252712
39,-1.99910961,-1.342204086,-1.24328225,-1.280406499
40,-2.005986915,-1.348043843,-1.248721265,-1.286391155
41,-2.012661769,-1.353729249,-1.254015105,-1.29221782
42,-2.019151509,-1.359278614,-1.259184553,-1.297914192
43,-2.025432032,-1.364689331,-1.264218399,-1.303464626
44,-2.031582527,-1.369963593,-1.269111601,-1.30887983
45,-2.037585106,-1.375119835,-1.273892685,-1.314146236
46,-2.043419329,-1.380160126,-1.278551062,-1.319296498
47,-2.049119897,-1.385079868,-1.283116965,-1.324341774
48,-2.054694034,-1.389891741,-1.287568611,-1.329289524
49,-2.060138488,-1.394606422,-1.291926768,-1.334108735
50,-2.065483419,-1.399232337,-1.296180136,-1.338845622
51,-2.07065629,-1.403755331,-1.300347786,-1.343479271
52,-2.075721489,-1.408188748,-1.304417685,-1.348020304
53,-2.080679084,-1.412533475,-1.308414726,-1.352469082
54,-2.085545717,-1.416786916,-1.312320622,-1.356830032
55,-2.090292154,-1.420968715,-1.316152543,-1.361099905
56,-2.094949209,-1.425067528,-1.319904974,-1.365298516
57,-2.099552411,-1.429074442,-1.323594034,-1.369442374
58,-2.104043147,-1.433032355,-1.327215649,-1.373493287
59,-2.108429483,-1.436924124,-1.330761001,-1.377466147
60,-2.112741703,-1.440719161,-1.334249142,-1.381374236
61,-2.116988903,-1.444475474,-1.337666672,-1.385224877
62,-2.121154213,-1.448177108,-1.341025185,-1.388997581
63,-2.125246557,-1.451813549,-1.344331079,-1.392712013
64,-2.129258331,-1.455390876,-1.347575267,-1.396368645
65,-2.133205689,-1.4589095,-1.350772754,-1.399962671
66,-2.137101825,-1.462360085,-1.353906076,-1.403508313
67,-2.140911021,-1.465768414,-1.356980738,-1.406990285
68,-2.144648476,-1.469128549,-1.3600121,-1.410421706
69,-2.148349923,-1.472431806,-1.362989048,-1.413807767
70,-2.151957274,-1.475671435,-1.365930876,-1.417133832
71,-2.155541277,-1.478891192,-1.368828399,-1.420426035
72,-2.159061824,-1.482050048,-1.371677547,-1.42366843
73,-2.16256839,-1.485166384,-1.374490164,-1.426854495
74,-2.165984784,-1.488241506,-1.377255094,-1.430006685
75,-2.16931935,-1.491275074,-1.379987929,-1.433114337
76,-2.172640744,-1.494268239,-1.382681848,-1.4361717
77,-2.175917207,-1.497206602,-1.385332325,-1.439188079
78,-2.179154081,-1.500109053,-1.387945331,-1.442185616
79,-2.182336479,-1.502977458,-1.390520923,-1.44513689
80,-2.185489842,-1.505805722,-1.393063351,-1.44805074
81,-2.188593181,-1.508606912,-1.3955721,-1.450921196
82,-2.191641743,-1.511373288,-1.398052407,-1.453758658
83,-2.194663987,-1.514090831,-1.400508733,-1.456567545
84,-2.197648463,-1.516775651,-1.402925289,-1.459321827
85,-2.200606993,-1.519445817,-1.405308353,-1.462050648
86,-2.20350386,-1.522071404,-1.407658286,-1.464754186
87,-2.206387978,-1.524684294,-1.409981464,-1.467414493
88,-2.209211993,-1.527269097,-1.412286106,-1.470056393
89,-2.212029086,-1.529814712,-1.414556484,-1.472660761
90,-2.214798763,-1.532326392,-1.416795431,-1.475228962
91,-2.217543429,-1.534798534,-1.419014227,-1.477776791
92,-2.220224705,-1.537249019,-1.421206075,-1.480304007
93,-2.222872501,-1.539664414,-1.423373917,-1.482790149
94,-2.225500844,-1.542071407,-1.425507617,-1.485262208
95,-2.228080715,-1.544443723,-1.427611836,-1.487715482
96,-2.23064269,-1.546790094,-1.42970087,-1.490130225
97,-2.233187547,-1.549118391,-1.431755529,-1.492519199
98,-2.2357137,-1.55141785,-1.433793104,-1.494876813
99,-2.238201266,-1.553689343,-1.435809032,-1.497223973
100,-2.240662495,-1.555945706,-1.437801084,-1.499534921
110,-2.263953066,-1.577291853,-1.456650252,-1.521439001
120,-2.285187502,-1.596736356,-1.473723234,-1.541342679
130,-2.304536974,-1.614636391,-1.489339809,-1.559657223
140,-2.322347065,-1.631133667,-1.503679108,-1.576640355
150,-2.338819441,-1.646542991,-1.516957874,-1.592425133
160,-2.354225034,-1.660921377,-1.529256844,-1.607151931
170,-2.368606969,-1.674413841,-1.540727532,-1.620972283
180,-2.382186485,-1.687119326,-1.551519757,-1.633964718
190,-2.395014703,-1.699141932,-1.561664294,-1.646262272
200,-2.407062616,-1.710547688,-1.571244106,-1.657918631
210,-2.418521281,-1.721415372,-1.580333905,-1.669002047
220,-2.429514269,-1.731737802,-1.588954379,-1.679573756
230,-2.439981286,-1.741591464,-1.59713869,-1.689706337
240,-2.450021774,-1.751060461,-1.604947027,-1.699402625
250,-2.459688297,-1.760090784,-1.612394628,-1.708684618
260,-2.468949968,-1.768779741,-1.619548533,-1.717599214
270,-2.477786538,-1.777177646,-1.626381922,-1.726228937
280,-2.486352714,-1.785216454,-1.632908408,-1.734544303
290,-2.49454246,-1.79300915,-1.639195151,-1.742603472
300,-2.502537354,-1.800552639,-1.645221707,-1.750373089
310,-2.510299925,-1.807840021,-1.651054839,-1.757900345
320,-2.517799808,-1.814920148,-1.656674392,-1.765180207
330,-2.524973032,-1.821794653,-1.66213776,-1.772229131
340,-2.531922045,-1.82844449,-1.667421376,-1.779070486
350,-2.538761167,-1.834911519,-1.672508345,-1.785719723
360,-2.545323709,-1.841159233,-1.677454569,-1.792156532
370,-2.551691991,-1.847265173,-1.682253836,-1.79839845
380,-2.55793795,-1.853224727,-1.686910525,-1.804512652
390,-2.564036887,-1.859045447,-1.691442031,-1.810445038
400,-2.569952532,-1.864685237,-1.695820073,-1.816196743
410,-2.575742824,-1.870220777,-1.700089515,-1.821823668
420,-2.581369134,-1.875630747,-1.704234797,-1.827325567
430,-2.586944784,-1.880896536,-1.708266082,-1.832742909
440,-2.592369492,-1.886060589,-1.712199255,-1.837996476
450,-2.597650219,-1.891095993,-1.716039528,-1.843169163
460,-2.602837378,-1.896081736,-1.71982069,-1.848205288
470,-2.607885426,-1.900915144,-1.723465658,-1.853155566
480,-2.612804403,-1.905650966,-1.727038383,-1.857946021
490,-2.617667352,-1.910301492,-1.730521053,-1.862686376
500,-2.622373247,-1.914838123,-1.73396265,-1.867327862
510,-2.627027641,-1.91930538,-1.737312865,-1.871877068
520,-2.631565275,-1.923671173,-1.740601358,-1.876331519
530,-2.636035087,-1.927983639,-1.743806465,-1.880694215
540,-2.640394242,-1.932210343,-1.746971952,-1.884981697
550,-2.644714988,-1.936312593,-1.750034878,-1.889192557
560,-2.648893548,-1.94035594,-1.753028409,-1.89333463
570,-2.653040219,-1.944339927,-1.755993438,-1.897376392
580,-2.657130423,-1.948277208,-1.758859266,-1.901347138
590,-2.661094104,-1.952153331,-1.761703785,-1.905217046
600,-2.665004523,-1.955952235,-1.764476603,-1.909047842
610,-2.668851186,-1.959676718,-1.767202974,-1.912818812
620,-2.672608775,-1.963341287,-1.769869635,-1.916511391
630,-2.676364322,-1.966942815,-1.772510586,-1.920135242
640,-2.680086508,-1.970473943,-1.775090427,-1.92371296
650,-2.683717158,-1.973962105,-1.77761403,-1.927254017
660,-2.687257708,-1.977401986,-1.780101496,-1.930761712
670,-2.690798803,-1.980811485,-1.78256133,-1.934208305
680,-2.694240542,-1.984189751,-1.784970371,-1.937577323
690,-2.697676648,-1.987445116,-1.787359899,-1.940933559
700,-2.701104587,-1.990691356,-1.789697937,-1.944249772
710,-2.704404534,-1.993886157,-1.791996921,-1.947491317
720,-2.707675244,-1.997043507,-1.794274605,-1.950729477
730,-2.710957603,-2.000139474,-1.796530561,-1.953929309
740,-2.714158579,-2.003226998,-1.798750588,-1.957065742
750,-2.717303132,-2.006252291,-1.800938492,-1.960145503
760,-2.720385064,-2.009269125,-1.803084733,-1.963175237
770,-2.723477996,-2.012228659,-1.805188663,-1.966149518
780,-2.72653619,-2.015150483,-1.807273603,-1.969099088
790,-2.729508661,-2.018045419,-1.809316805,-1.972039954
800,-2.732475814,-2.020896572,-1.81132092,-1.97493917
810,-2.735417326,-2.023716569,-1.813301635,-1.97778949
820,-2.738359875,-2.026486719,-1.815246807,-1.980608425
830,-2.741238958,-2.029244456,-1.817152609,-1.983422867
840,-2.744070277,-2.031929967,-1.819024782,-1.986177539
850,-2.746904171,-2.034632188,-1.820868862,-1.988883117
860,-2.749707132,-2.037271679,-1.822679373,-1.991586061
870,-2.752460263,-2.039872369,-1.82448749,-1.994255828
880,-2.755174603,-2.042450942,-1.826264943,-1.996906058
890,-2.75782022,-2.045015625,-1.828020413,-1.999496683
900,-2.760495061,-2.047539771,-1.82974251,-2.002088672
910,-2.763113981,-2.050048701,-1.831480596,-2.004658909
920,-2.765714857,-2.052536819,-1.833151897,-2.00721464
930,-2.768298541,-2.055028971,-1.834817275,-2.009680062
940,-2.770866426,-2.057439429,-1.836444478,-2.012192657
950,-2.773362208,-2.059875254,-1.83806126,-2.014682674
960,-2.775843644,-2.062237848,-1.839665409,-2.017143813
970,-2.778319268,-2.064592653,-1.841232054,-2.019538428
980,-2.78076373,-2.066930959,-1.842773072,-2.021905985
990,-2.78321491,-2.069270106,-1.844301432,-2.02425405
1000,-2.785611075,-2.071582689,-1.845813569,-2.026561506
1100,-2.80845677,-2.09330474,-1.860139104,-2.048822626
1200,-2.829331764,-2.113289194,-1.873008813,-2.069294201
1300,-2.848516763,-2.131703253,-1.884661631,-2.088274662
1400,-2.866510591,-2.148681221,-1.895423853,-2.105845276
1500,-2.883298633,-2.164472018,-1.905260306,-2.12223854
1600,-2.899055944,-2.179185311,-1.914390402,-2.137728094
1700,-2.913662596,-2.193043062,-1.922798612,-2.152249526
1800,-2.927485414,-2.20621541,-1.930559097,-2.166080263
1900,-2.940410457,-2.218597875,-1.937776428,-2.179305131
2000,-2.952627378,-2.230370516,-1.9445899,-2.191715007
2100,-2.964207767,-2.241543447,-1.950996734,-2.203549312
2200,-2.975533625,-2.252106152,-1.957006065,-2.214847977
2300,-2.986162941,-2.262213353,-1.962749486,-2.225573187
2400,-2.996414109,-2.271869023,-1.968173117,-2.235824988
2500,-3.006096658,-2.281082069,-1.973278023,-2.245773482
2600,-3.015386286,-2.289973312,-1.978111594,-2.255347757
2700,-3.024468476,-2.298390228,-1.982787426,-2.264520787
2800,-3.033123171,-2.30658253,-1.987190183,-2.273391443
2900,-3.041476729,-2.314458172,-1.991440577,-2.281941218
3000,-3.049514903,-2.322101912,-1.995565251,-2.290254526
3100,-3.057362056,-2.329527686,-1.999498202,-2.298372184
3200,-3.064857654,-2.33670209,-2.003354689,-2.306199385
3300,-3.072097105,-2.343635646,-2.007052747,-2.313736347
3400,-3.079245526,-2.350409897,-2.010551517,-2.320970328
3500,-3.086086589,-2.356977883,-2.013938223,-2.328118049
3600,-3.092738625,-2.363317868,-2.017157547,-2.335044073
3700,-3.099264287,-2.369553309,-2.020259649,-2.341757963
3800,-3.105527198,-2.375496893,-2.023325499,-2.34824588
3900,-3.11184916,-2.381248811,-2.026251964,-2.354441175
4000,-3.117822808,-2.386890332,-2.029111662,-2.360535724
4100,-3.123711707,-2.392344925,-2.03189809,-2.366391784
4200,-3.129610142,-2.39775048,-2.034561971,-2.372203135
4300,-3.135303256,-2.403091753,-2.037143031,-2.37802143
4400,-3.140968637,-2.408211059,-2.039616423,-2.383584881
4500,-3.146443534,-2.413160405,-2.042025752,-2.389072849
4600,-3.151827515,-2.418059666,-2.044402484,-2.394489817
4700,-3.157114422,-2.422792307,-2.046760758,-2.399758728
4800,-3.162249993,-2.427485037,-2.049067671,-2.404910816
4900,-3.167390828,-2.43197332,-2.051277563,-2.409981073
5000,-3.172389088,-2.436414032,-2.053445756,-2.414977734
5100,-3.17734688,-2.440737757,-2.055558193,-2.419798082
5200,-3.182235707,-2.44493519,-2.05759615,-2.424558467
5300,-3.186968397,-2.449057666,-2.059624285,-2.429374412
5400,-3.191631682,-2.453087356,-2.061627049,-2.434021676
5500,-3.19606856,-2.457005616,-2.06356121,-2.43858637
5600,-3.200544343,-2.460958545,-2.065504174,-2.44303727
5700,-3.204929566,-2.464812504,-2.067377048,-2.447447124
5800,-3.209329983,-2.468616127,-2.069237251,-2.451733086
5900,-3.213606379,-2.472286856,-2.071046325,-2.455935802
6000,-3.217875093,-2.475968864,-2.072820748,-2.460136233
6100,-3.222197048,-2.479593507,-2.074533766,-2.46423588
6200,-3.226373703,-2.483181006,-2.076283748,-2.468152855
6300,-3.230587222,-2.486667979,-2.077936502,-2.472040186
6400,-3.234654865,-2.490119136,-2.079557334,-2.475919618
6500,-3.238610479,-2.493576693,-2.081154605,-2.479710272
6600,-3.242536402,-2.49691388,-2.082682007,-2.483537345
6700,-3.246478221,-2.500229914,-2.084198878,-2.487200643
6800,-3.250327055,-2.503451425,-2.085658324,-2.490816705
6900,-3.253967848,-2.506629653,-2.087094879,-2.494351547
7000,-3.257674792,-2.509801108,-2.08852848,-2.497863462
7100,-3.261240839,-2.512861058,-2.089900159,-2.50139395
7200,-3.264854791,-2.515973781,-2.091257161,-2.504791433
7300,-3.268317778,-2.518978683,-2.092574718,-2.508213185
7400,-3.271655147,-2.521947459,-2.093873103,-2.511586784
7500,-3.275045359,-2.524880527,-2.095196631,-2.514957369
7600,-3.278460594,-2.527773508,-2.096477671,-2.51832982
7700,-3.281892926,-2.530588033,-2.097718661,-2.521598163
7800,-3.285211036,-2.533451028,-2.098950227,-2.524766376
7900,-3.288552161,-2.536276881,-2.100149579,-2.527889037
8000,-3.291829039,-2.539124849,-2.10134759,-2.530967792
8100,-3.295010886,-2.541871064,-2.102544736,-2.534001244
8200,-3.29833705,-2.54465576,-2.103692528,-2.537067549
8300,-3.301478419,-2.547451379,-2.10482191,-2.540165751
8400,-3.304653185,-2.550214848,-2.105954791,-2.543204895
8500,-3.307743699,-2.552925578,-2.107018394,-2.546188312
8600,-3.310794175,-2.555667071,-2.108111012,-2.549130847
8700,-3.314015661,-2.55833565,-2.109193094,-2.552071314
8800,-3.317052085,-2.560987538,-2.110285605,-2.554988647
8900,-3.320018231,-2.563599431,-2.111375708,-2.557932457
9000,-3.32317932,-2.566241523,-2.112432432,-2.560770917
9100,-3.326157385,-2.568853115,-2.113444981,-2.563537586
9200,-3.329118945,-2.571521957,-2.114460292,-2.566237844
9300,-3.332026206,-2.574115257,-2.115441156,-2.56892393
9400,-3.334818781,-2.576713156,-2.116418902,-2.571545274
9500,-3.337708813,-2.579237181,-2.117399993,-2.574186121
9600,-3.340641042,-2.581765847,-2.118368647,-2.576872958
9700,-3.343439946,-2.584297983,-2.11930334,-2.579603245
9800,-3.346222306,-2.58672891,-2.120233461,-2.582218847
9900,-3.349108951,-2.589206744,-2.121138771,-2.584849462
10000,-3.351960216,-2.591628748,-2.122052818,-2.587434125
11000,-3.378193513,-2.615090944,-2.130618181,-2.611741031
12000,-3.401986886,-2.63653751,-2.138414635,-2.634076628
13000,-3.424019367,-2.656285243,-2.145292891,-2.654402807
14000,-3.444725338,-2.674144176,-2.151298594,-2.673600638
15000,-3.464361619,-2.690880854,-2.156811276,-2.692323222
16000,-3.481265021,-2.706891244,-2.161888829,-2.71041506
17000,-3.497372167,-2.722324787,-2.166639874,-2.726875058
18000,-3.512993206,-2.737616788,-2.171041161,-2.742499258
19000,-3.527433687,-2.752229942,-2.175163533,-2.757556969
20000,-3.540869977,-2.766040114,-2.179102256,-2.772143877
21000,-3.554897315,-2.778656454,-2.182715988,-2.78637999
22000,-3.567983676,-2.790638356,-2.18600986,-2.800595909
23000,-3.580369681,-2.801910615,-2.189114984,-2.8133883
24000,-3.591922925,-2.812733726,-2.192089084,-2.82518977
25000,-3.603687297,-2.822985544,-2.194852226,-2.83717193
26000,-3.615304375,-2.833219513,-2.197386275,-2.848157495
27000,-3.626977597,-2.843551408,-2.19980886,-2.859242199
28000,-3.638149445,-2.853568064,-2.201964084,-2.870228604
29000,-3.64963373,-2.86293562,-2.204075999,-2.881442314
30000,-3.660645962,-2.872061767,-2.206158717,-2.891753034
31000,-3.671673412,-2.880047686,-2.208188551,-2.9009623
32000,-3.682651333,-2.887692002,-2.21016661,-2.910176458
33000,-3.692923483,-2.895799098,-2.212043593,-2.919785278
34000,-3.702696997,-2.903923241,-2.213810401,-2.929074124
35000,-3.712180361,-2.91178096,-2.215530563,-2.938280316
36000,-3.721543649,-2.920002324,-2.217156377,-2.947243745
37000,-3.730884173,-2.928181669,-2.218830995,-2.955974799
38000,-3.740346403,-2.93599676,-2.220482367,-2.964077007
39000,-3.749760584,-2.943482758,-2.222086591,-2.971623166
40000,-3.760007704,-2.950704819,-2.223715735,-2.979612196
41000,-3.768887371,-2.957986717,-2.225343425,-2.987185966
42000,-3.778134747,-2.964727196,-2.226895142,-2.99418096
43000,-3.786912766,-2.971125904,-2.22822914,-3.00058191
44000,-3.795934307,-2.977429361,-2.229579626,-3.006701354
45000,-3.804986437,-2.983703079,-2.230792805,-3.013060848
46000,-3.81374735,-2.988814968,-2.232000344,-3.018648091
47000,-3.822775265,-2.99418396,-2.233236512,-3.023906454
48000,-3.83122859,-2.999248019,-2.234448042,-3.029207433
49000,-3.840060027,-3.004016193,-2.235642488,-3.034261291
50000,-3.849320297,-3.008717203,-2.236728979,-3.039323778
51000,-3.859052228,-3.013290952,-2.237775545,-3.044235305
52000,-3.868509654,-3.017839164,-2.238877253,-3.049235603
53000,-3.877905413,-3.022376522,-2.239958294,-3.054481685
54000,-3.887217429,-3.027443573,-2.24108039,-3.059511406
55000,-3.89660683,-3.032458575,-2.24210899,-3.064602581
56000,-3.906042781,-3.036476134,-2.243209368,-3.069899511
57000,-3.91505571,-3.04043443,-2.244254309,-3.075044981
58000,-3.923986149,-3.044611501,-2.245291303,-3.079739934
59000,-3.932430754,-3.048747016,-2.246328712,-3.083859909
60000,-3.94086086,-3.052947801,-2.247358012,-3.088073066
61000,-3.949848472,-3.057095001,-2.248308281,-3.09236886
62000,-3.957830228,-3.061279185,-2.249286231,-3.096734159
63000,-3.964810491,-3.06564297,-2.250269789,-3.101170644
64000,-3.972043212,-3.069996447,-2.251269443,-3.10529358
65000,-3.979042386,-3.074693066,-2.252186092,-3.109490678
66000,-3.986000591,-3.079448332,-2.253083212,-3.114195098
67000,-3.993294413,-3.084065409,-2.253992165,-3.118732921
68000,-4.00029542,-3.088528107,-2.25493341,-3.123280008
69000,-4.007786805,-3.093125927,-2.255833411,-3.127839063
70000,-4.015612223,-3.09775173,-2.256672457,-3.132469464
71000,-4.023590407,-3.101823516,-2.257551633,-3.137353499
72000,-4.031521721,-3.106201632,-2.258404874,-3.142041846
73000,-4.039462632,-3.110220556,-2.259239205,-3.146332202
74000,-4.047643522,-3.114270238,-2.260120514,-3.15081223
75000,-4.056184086,-3.118317545,-2.261014864,-3.155136542
76000,-4.06428118,-3.121970224,-2.261878991,-3.159498074
77000,-4.072537243,-3.125845331,-2.262766952,-3.164014081
78000,-4.080900978,-3.129641165,-2.263611068,-3.16872611
79000,-4.08895964,-3.133544293,-2.264525179,-3.173604456
80000,-4.097882835,-3.137221241,-2.265405049,-3.177919573
81000,-4.106776586,-3.141090022,-2.266289751,-3.182356636
82000,-4.115861954,-3.145383078,-2.26717618,-3.186326958
83000,-4.124533584,-3.148863393,-2.268067078,-3.190049932
84000,-4.132880322,-3.152355786,-2.268939477,-3.193550033
85000,-4.141240298,-3.155990299,-2.269766589,-3.196801762
86000,-4.149647886,-3.159641059,-2.270593822,-3.200128281
87000,-4.158728148,-3.163246234,-2.271405434,-3.203511701
88000,-4.167108055,-3.166789757,-2.272237829,-3.20673919
89000,-4.176493167,-3.170034673,-2.273035012,-3.209928164
90000,-4.186098912,-3.173590854,-2.273860586,-3.213144274
91000,-4.195506186,-3.176834973,-2.274745694,-3.216558819
92000,-4.205518924,-3.180120602,-2.275635068,-3.219738868
93000,-4.216175,-3.183470371,-2.27645403,-3.222821209
94000,-4.225994269,-3.186654568,-2.277232766,-3.225702791
95000,-4.236781716,-3.189938275,-2.278000215,-3.228675674
96000,-4.247843952,-3.19351816,-2.278705735,-3.231606859
97000,-4.25963731,-3.197034133,-2.279400999,-3.234504303
98000,-4.271378418,-3.200405152,-2.280128005,-3.237590797
99000,-4.28267907,-3.204028269,-2.28077589,-3.240599612
100000,-4.294786506,-3.206607085,-2.281429311,-3.2434643
110000,-4.420433604,-3.230527405,-2.288033924,-3.268974813
120000,-4.560256894,-3.252480214,-2.294766214,-3.294977478
130000,-4.678442992,-3.26987208,-2.30143599,-3.323175664
140000,-4.811408963,-3.287795762,-2.307605405,-3.352949725
150000,-4.950743202,-3.306419012,-2.313158159,-3.379725451
160000,-5.089268902,-3.327199523,-2.318880834,-3.405093893
170000,-5.267284659,-3.347588291,-2.324785874,-3.41710409
180000,-5.590743348,-3.369018168,-2.329551709,-3.425870303
190000,-6.016373712,-3.39192561,-2.333934426,-3.435414412
200000,,-3.416139516,-2.337144463,-3.444539156
210000,,-3.441283031,-2.34018464,-3.455006034
220000,,-3.467990035,-2.343178672,-3.464748931
230000,,-3.496137167,-2.346172863,-3.475783085
240000,,-3.526130727,-2.349294507,-3.486076911
250000,,-3.558754312,-2.352555215,-3.497600195
260000,,-3.594556305,-2.355666402,-3.508599081
270000,,-3.633095383,-2.358809165,-3.519936976
280000,,-3.675008022,-2.362116581,-3.531940817
290000,,-3.722049443,-2.364992327,-3.543870919
300000,,-3.774217905,-2.367374489,-3.557645677
310000,,-3.833495881,-2.369728173,-3.575035104
320000,,-3.901875661,-2.372200168,-3.587840286
330000,,-3.985668508,-2.37457405,-3.601334457
340000,,-4.087676956,-2.377072516,-3.615347361
350000,,-4.192370276,-2.379687763,-3.629383299
360000,,-4.249514747,-2.382168476,-3.644834016
370000,,-4.307276427,-2.384819425,-3.660181005
380000,,-4.376512946,-2.387301845,-3.676620003
390000,,-4.458607992,-2.389889226,-3.693197675
400000,,-4.556314661,-2.39202028,-3.709582487
410000,,-4.6899868,-2.39384799,-3.727098337
420000,,-4.880909147,-2.39564411,-3.745717849
430000,,-5.245040412,-2.397441073,-3.76556118
440000,,,-2.399071624,-3.785900916
450000,,,-2.400965285,-3.8066917
460000,,,-2.402705734,-3.830111116
470000,,,-2.404428389,-3.85427232
480000,,,-2.40623791,-3.879699233
490000,,,-2.408023775,-3.90694622
500000,,,-2.409805855,-3.934834986
510000,,,-2.411583739,-3.965596167
520000,,,-2.413379955,-3.997954952
530000,,,-2.415170753,-4.033492205
540000,,,-2.416902157,-4.071204862
550000,,,-2.41882569,-4.123539669
560000,,,-2.4207508,-4.170355359
570000,,,-2.422583576,-4.221089398
580000,,,-2.42443416,-4.2862995
590000,,,-2.426193813,-4.360344208
600000,,,-2.428027644,-4.443733692
610000,,,-2.42991027,-4.551154604
620000,,,-2.431853329,-4.697171411
630000,,,-2.433740269,-4.89664106
640000,,,-2.435652969,-5.365220541
650000,,,-2.43758555,
660000,,,-2.439462132,
670000,,,-2.441332461,
680000,,,-2.443190394,
690000,,,-2.445141271,
700000,,,-2.446787493,
710000,,,-2.447743524,
720000,,,-2.448725463,
730000,,,-2.449719045,
740000,,,-2.450706937,
750000,,,-2.451672997,
760000,,,-2.452657343,
770000,,,-2.453637507,
780000,,,-2.4546116,
790000,,,-2.455565937,
800000,,,-2.456542133,
810000,,,-2.457517539,
820000,,,-2.458541451,
830000,,,-2.459523741,
840000,,,-2.460490199,
850000,,,-2.461435565,
860000,,,-2.462407426,
870000,,,-2.463502792,
880000,,,-2.464505872,
890000,,,-2.465491739,
900000,,,-2.466499937,
910000,,,-2.467496463,
920000,,,-2.468464883,
930000,,,-2.469478479,
940000,,,-2.470623807,
950000,,,-2.471615057,
960000,,,-2.472580467,
970000,,,-2.473604629,
980000,,,-2.474696508,
990000,,,-2.475711653,
1000000,,,-2.476801818,
1100000,,,-2.487121041,
1200000,,,-2.497700865,
1300000,,,-2.50859684,
1400000,,,-2.519968466,
1500000,,,-2.531529932,
1600000,,,-2.5432187,
1700000,,,-2.555357133,
1800000,,,-2.567948343,
1900000,,,-2.581019784,
2000000,,,-2.594348733,
2100000,,,-2.608268358,
2200000,,,-2.622446613,
2300000,,,-2.637073655,
2400000,,,-2.652019323,
2500000,,,-2.667884654,
2600000,,,-2.685130421,
2700000,,,-2.701729355,
2800000,,,-2.719911283,
2900000,,,-2.738435015,
3000000,,,-2.757964964,
3100000,,,-2.778042516,
3200000,,,-2.799892649,
3300000,,,-2.822651398,
3400000,,,-2.846629409,
3500000,,,-2.872837839,
3600000,,,-2.899210184,
3700000,,,-2.927800117,
3800000,,,-2.958177181,
3900000,,,-2.990371088,
4000000,,,-3.0245806,
4100000,,,-3.062183319,
4200000,,,-3.104362017,
4300000,,,-3.150994807,
4400000,,,-3.202337133,
4500000,,,-3.261053838,
4600000,,,-3.328880868,
4700000,,,-3.411582618,
4800000,,,-3.509301461,
4900000,,,-3.641760491,
5000000,,,-3.828633414,
5100000,,,-4.16296741,
5200000,,,,
5300000,,,,
5400000,,,,
5500000,,,,
5600000,,,,
5700000,,,,
5800000,,,,
5900000,,,,
6000000,,,,
6100000,,,,
6200000,,,,
6300000,,,,
6400000,,,,
6500000,,,,
6600000,,,,
6700000,,,,
6800000,,,,
6900000,,,,
7000000,,,,
7100000,,,,
7200000,,,,
7300000,,,,
7400000,,,,
7500000,,,,
7600000,,,,
7700000,,,,
7800000,,,,
7900000,,,,
8000000,,,,
8100000,,,,
8200000,,,,
8300000,,,,
8400000,,,,
8500000,,,,
8600000,,,,
8700000,,,,
8800000,,,,
8900000,,,,
9000000,,,,
9100000,,,,
9200000,,,,
9300000,,,,
9400000,,,,
9500000,,,,
9600000,,,,
9700000,,,,
9800000,,,,
9900000,,,,
10000000,,,,


==> TikZFigures/latencyTail_LCFS_coc_identical_n_10_9_lambda_05_d.csv <==
x,d1,d2,d3,index_lower,index_upper
1,-0.241157154,-0.239808813,-0.202510943,-0.715681882,0.036893107
2,-0.854135741,-0.842742614,-0.654625349,-1.167226876,-0.414651886
3,-1.160595436,-1.142336232,-0.890375694,-1.431363764,-0.678788775
4,-1.367606206,-1.343864563,-1.053991708,-1.618771869,-0.86619688
5,-1.524253026,-1.49592181,-1.180408636,-1.764136889,-1.011561899
6,-1.650366846,-1.618194172,-1.283974599,-1.882908758,-1.130333768
7,-1.755920075,-1.72036118,-1.371876029,-1.983328942,-1.230753953
8,-1.846740045,-1.808246705,-1.448341651,-2.070316863,-1.317741873
9,-1.926405578,-1.885284457,-1.516130211,-2.147045646,-1.394470657
10,-1.997445666,-1.953885722,-1.577081756,-2.215681882,-1.463106893
11,-2.061340102,-2.015717085,-1.63239934,-2.27777091,-1.525195921
12,-2.119596494,-2.072037172,-1.683170182,-2.334453751,-1.581878762
13,-2.173101467,-2.123849791,-1.730011716,-2.386596911,-1.634021921
14,-2.222646484,-2.171627386,-1.773586353,-2.434873936,-1.682298946
15,-2.268584503,-2.216055207,-1.814358107,-2.479818771,-1.727243782
16,-2.311486209,-2.257593834,-1.852514405,-2.521861856,-1.769286867
17,-2.351793629,-2.296468578,-1.888487805,-2.561355264,-1.808780275
18,-2.389687411,-2.333195329,-1.922566392,-2.59859064,-1.846015651
19,-2.425500409,-2.367913585,-1.954848229,-2.633812284,-1.881237294
20,-2.459464565,-2.400899471,-1.985527891,-2.667226876,-1.914651886
21,-2.491678657,-2.432259929,-2.014870492,-2.699010824,-1.946435835
22,-2.522450452,-2.462150945,-2.042796981,-2.729315903,-1.976740914
23,-2.551829537,-2.490626751,-2.069625197,-2.758273636,-2.005698647
24,-2.579842177,-2.517955366,-2.095374351,-2.785998745,-2.033423755
25,-2.606831029,-2.544151936,-2.120112899,-2.812591895,-2.060016906
26,-2.632601769,-2.569314747,-2.14381719,-2.838141904,-2.085566915
27,-2.657517508,-2.593484685,-2.166742,-2.862727528,-2.110152539
28,-2.681553693,-2.616750482,-2.188854944,-2.886418929,-2.13384394
29,-2.704613471,-2.639065569,-2.210193104,-2.909278879,-2.15670389
30,-2.726888951,-2.660852571,-2.230917252,-2.931363764,-2.178788775
31,-2.74853042,-2.681776339,-2.25097258,-2.952724423,-2.200149434
32,-2.769418766,-2.702120265,-2.270352002,-2.97340685,-2.22083186
33,-2.789690042,-2.721810662,-2.289173865,-2.993452792,-2.240877803
34,-2.809448688,-2.740927204,-2.30752155,-3.012900258,-2.260325268
35,-2.828590682,-2.759434777,-2.325370299,-3.031783949,-2.279208959
36,-2.847182872,-2.777420599,-2.342662903,-3.050135633,-2.297560644
37,-2.865322243,-2.794986832,-2.359603442,-3.067984468,-2.315409479
38,-2.882978743,-2.812046328,-2.37600199,-3.085357277,-2.332782288
39,-2.90001877,-2.828625803,-2.392020922,-3.102278793,-2.349703803
40,-2.916570485,-2.844783941,-2.407592716,-3.118771869,-2.36619688
41,-2.932762826,-2.860589763,-2.422809783,-3.134857667,-2.382282678
42,-2.94854377,-2.876038329,-2.43770309,-3.150555818,-2.397980829
43,-2.963995052,-2.891030296,-2.452257898,-3.165884565,-2.413309576
44,-2.979030385,-2.905614829,-2.466495487,-3.180860897,-2.428285908
45,-2.993684595,-2.920000517,-2.480531661,-3.195500653,-2.442925664
46,-3.008042886,-2.93390377,-2.494202184,-3.20981863,-2.45724364
47,-3.022199142,-2.94769629,-2.507535898,-3.223828669,-2.47125368
48,-3.035944597,-2.961340105,-2.520682435,-3.237543738,-2.484968749
49,-3.049445791,-2.974632681,-2.533559769,-3.250976002,-2.498401013
50,-3.06263509,-2.987523009,-2.546060176,-3.264136889,-2.511561899
51,-3.075625592,-3.000098161,-2.558449705,-3.277037146,-2.524462157
52,-3.088333791,-3.012625149,-2.570539392,-3.289686898,-2.537111908
53,-3.100941548,-3.024610014,-2.582412399,-3.302095686,-2.549520697
54,-3.113226792,-3.036551243,-2.594032614,-3.314272522,-2.561697533
55,-3.125244007,-3.048353144,-2.605447112,-3.326225916,-2.573650927
56,-3.136992563,-3.059935974,-2.616682383,-3.337963923,-2.585388933
57,-3.148518444,-3.071256543,-2.627726842,-3.349494166,-2.596919176
58,-3.160009397,-3.082507093,-2.638629376,-3.360823872,-2.608248883
59,-3.171120434,-3.093395089,-2.649352382,-3.3719599,-2.61938491
60,-3.18201508,-3.104111914,-2.659886392,-3.382908758,-2.630333768
61,-3.192780321,-3.114541526,-2.670215597,-3.393676635,-2.641101645
62,-3.203338954,-3.124824676,-2.680403891,-3.404269416,-2.651694427
63,-3.21390264,-3.135044172,-2.690445627,-3.414692706,-2.662117717
64,-3.224196655,-3.14514339,-2.700376135,-3.424951843,-2.672376854
65,-3.234481201,-3.155131575,-2.710053592,-3.435051917,-2.682476928
66,-3.244418582,-3.16479154,-2.719642474,-3.444997785,-2.692422796
67,-3.254173654,-3.17441097,-2.729090455,-3.454794086,-2.702219097
68,-3.263845016,-3.183923829,-2.738422649,-3.464445251,-2.711870262
69,-3.273374653,-3.193187366,-2.747575409,-3.473955518,-2.721380529
70,-3.282715707,-3.202353049,-2.756612175,-3.483328942,-2.730753953
71,-3.292011059,-3.211392604,-2.765535108,-3.492569405,-2.739994416
72,-3.301128156,-3.220381144,-2.774361761,-3.501680627,-2.749105638
73,-3.310220687,-3.229251789,-2.783045691,-3.510666172,-2.758091183
74,-3.319023038,-3.237888113,-2.791637393,-3.519529462,-2.766954473
75,-3.328029676,-3.246391665,-2.800080896,-3.528273777,-2.775698788
76,-3.336802431,-3.254879906,-2.808450344,-3.536902271,-2.784327281
77,-3.345338397,-3.263330256,-2.816756642,-3.54541797,-2.792842981
78,-3.353708047,-3.271451437,-2.824932855,-3.553823786,-2.801248797
79,-3.362026211,-3.279674455,-2.832976726,-3.562122519,-2.80954753
80,-3.370355985,-3.287692144,-2.840952526,-3.570316863,-2.817741873
81,-3.378486179,-3.295737061,-2.848722106,-3.57840941,-2.825834421
82,-3.386638174,-3.303595552,-2.856446571,-3.586402661,-2.833827671
83,-3.394540876,-3.311559709,-2.864132374,-3.594299021,-2.841724031
84,-3.402356361,-3.319236749,-2.871744873,-3.602100811,-2.849525822
85,-3.410124089,-3.32698278,-2.879234626,-3.609810271,-2.857235281
86,-3.417785455,-3.33441807,-2.886572762,-3.617429559,-2.86485457
87,-3.425474496,-3.341807287,-2.893871683,-3.624960761,-2.872385772
88,-3.432899491,-3.349301107,-2.901066034,-3.63240589,-2.879830901
89,-3.440207047,-3.356414094,-2.908227207,-3.639766892,-2.887191903
90,-3.447396263,-3.363709737,-2.915294346,-3.647045646,-2.894470657
91,-3.454533299,-3.370834122,-2.922361426,-3.654243971,-2.901668981
92,-3.461727963,-3.377825365,-2.929307304,-3.661363623,-2.908788634
93,-3.468862265,-3.38471399,-2.936166195,-3.668406305,-2.915831316
94,-3.475777889,-3.391498569,-2.942891382,-3.675373662,-2.922798673
95,-3.482672117,-3.398207181,-2.949620243,-3.68226729,-2.929692301
96,-3.489476436,-3.40482576,-2.956269219,-3.689088732,-2.936513742
97,-3.496233822,-3.411525482,-2.962778744,-3.695839483,-2.943264494
98,-3.502956951,-3.41811744,-2.969332285,-3.702520996,-2.949946006
99,-3.509489516,-3.424642397,-2.975789034,-3.709134674,-2.956559685
100,-3.51618171,-3.431077006,-2.982098105,-3.715681882,-2.963106893
110,-3.578271066,-3.49214143,-3.042893373,-3.77777091,-3.025195921
120,-3.634480192,-3.547874547,-3.098408195,-3.834453751,-3.081878762
130,-3.686681264,-3.599249663,-3.150177193,-3.886596911,-3.134021921
140,-3.734715089,-3.646857305,-3.197594384,-3.934873936,-3.182298946
150,-3.780017508,-3.691002574,-3.241871906,-3.979818771,-3.227243782
160,-3.821371202,-3.732387158,-3.282968929,-4.021861856,-3.269286867
170,-3.860854798,-3.771053266,-3.321953501,-4.061355264,-3.308780275
180,-3.897837383,-3.80774207,-3.358337537,-4.09859064,-3.346015651
190,-3.933361047,-3.84196335,-3.392836749,-4.133812284,-3.381237294
200,-3.966781376,-3.875075377,-3.425908514,-4.167226876,-3.414651886
210,-3.9993317,-3.90652228,-3.456978002,-4.199010824,-3.446435835
220,-4.029946161,-3.937143612,-3.487234247,-4.229315903,-3.476740914
230,-4.059757525,-3.965712535,-3.515647479,-4.258273636,-3.505698647
240,-4.088011897,-3.99284135,-3.542957238,-4.285998745,-3.533423755
250,-4.114763204,-4.019196989,-3.568909766,-4.312591895,-3.560016906
260,-4.140879723,-4.044947562,-3.594042676,-4.338141904,-3.585566915
270,-4.165477569,-4.069300517,-3.618460763,-4.362727528,-3.610152539
280,-4.187936017,-4.092819822,-3.642105155,-4.386418929,-3.63384394
290,-4.210334692,-4.115289577,-3.66438165,-4.409278879,-3.65670389
300,-4.231628327,-4.136849701,-3.68615597,-4.431363764,-3.678788775
310,-4.252984598,-4.15804644,-3.707219104,-4.452724423,-3.700149434
320,-4.273916969,-4.178047813,-3.728246654,-4.47340685,-3.72083186
330,-4.294486942,-4.198747255,-3.747970239,-4.493452792,-3.740877803
340,-4.315064916,-4.217792619,-3.767644374,-4.512900258,-3.760325268
350,-4.333669255,-4.236242666,-3.7861875,-4.531783949,-3.779208959
360,-4.352245495,-4.253957716,-3.804150142,-4.550135633,-3.797560644
370,-4.370722951,-4.271532585,-3.822238475,-4.567984468,-3.815409479
380,-4.388096215,-4.288606179,-3.839945852,-4.585357277,-3.832782288
390,-4.404580943,-4.305693206,-3.856463734,-4.602278793,-3.849703803
400,-4.420193546,-4.321454307,-3.87334269,-4.618771869,-3.86619688
410,-4.437314662,-4.337006202,-3.889305936,-4.634857667,-3.882282678
420,-4.453025723,-4.352480111,-3.905235481,-4.650555818,-3.897980829
430,-4.468610505,-4.36852579,-3.920388292,-4.665884565,-3.913309576
440,-4.483729116,-4.382768935,-3.936010252,-4.680860897,-3.928285908
450,-4.498092158,-4.397256532,-3.950925473,-4.695500653,-3.942925664
460,-4.512041907,-4.411593822,-3.965905215,-4.70981863,-3.95724364
470,-4.525914918,-4.42595715,-3.979663582,-4.723828669,-3.97125368
480,-4.539478006,-4.440452444,-3.993371395,-4.737543738,-3.984968749
490,-4.55231493,-4.453161327,-4.006506455,-4.750976002,-3.998401013
500,-4.565542876,-4.465745377,-4.019405844,-4.764136889,-4.011561899
510,-4.578856932,-4.47921525,-4.032138583,-4.777037146,-4.024462157
520,-4.591607379,-4.491739694,-4.045251109,-4.789686898,-4.037111908
530,-4.604900862,-4.504025743,-4.057962167,-4.802095686,-4.049520697
540,-4.616957,-4.515472393,-4.070024512,-4.814272522,-4.061697533
550,-4.6289691,-4.527697091,-4.082079824,-4.826225916,-4.073650927
560,-4.641418002,-4.539899345,-4.093277176,-4.837963923,-4.085388933
570,-4.652845689,-4.55121641,-4.104483532,-4.849494166,-4.096919176
580,-4.66392069,-4.563726009,-4.115697531,-4.860823872,-4.108248883
590,-4.675450051,-4.574873529,-4.127191318,-4.8719599,-4.11938491
600,-4.686048458,-4.585277278,-4.138172972,-4.882908758,-4.130333768
610,-4.697193036,-4.59562818,-4.148961912,-4.893676635,-4.141101645
620,-4.707876895,-4.604918348,-4.159737035,-4.904269416,-4.151694427
630,-4.719057593,-4.614912329,-4.169802821,-4.914692706,-4.162117717
640,-4.729228027,-4.625581622,-4.180252125,-4.924951843,-4.172376854
650,-4.738689539,-4.636594875,-4.190043205,-4.935051917,-4.182476928
660,-4.747851144,-4.646429958,-4.199888057,-4.944997785,-4.192422796
670,-4.756937134,-4.655843605,-4.209552973,-4.954794086,-4.202219097
680,-4.766369419,-4.664622345,-4.218862408,-4.964445251,-4.211870262
690,-4.775208043,-4.674074043,-4.22792779,-4.973955518,-4.221380529
700,-4.783966121,-4.683484505,-4.237448968,-4.983328942,-4.230753953
710,-4.792634962,-4.692675145,-4.246508865,-4.992569405,-4.239994416
720,-4.801865479,-4.702567794,-4.256051459,-5.001680627,-4.249105638
730,-4.812028297,-4.711035738,-4.26478447,-5.010666172,-4.258091183
740,-4.820936777,-4.719330591,-4.273395029,-5.019529462,-4.266954473
750,-4.82965026,-4.728204844,-4.282005145,-5.028273777,-4.275698788
760,-4.838003474,-4.73655331,-4.290738521,-5.036902271,-4.284327281
770,-4.846734064,-4.745113705,-4.299521274,-5.04541797,-4.292842981
780,-4.855332405,-4.754462656,-4.308264463,-5.053823786,-4.301248797
790,-4.864167949,-4.762757959,-4.316871877,-5.062122519,-4.30954753
800,-4.872700784,-4.77072782,-4.325129677,-5.070316863,-4.317741873
810,-4.881140304,-4.778742292,-4.333566265,-5.07840941,-4.325834421
820,-4.88924199,-4.787679196,-4.342275045,-5.086402661,-4.333827671
830,-4.896983509,-4.796368873,-4.349857676,-5.094299021,-4.341724031
840,-4.904760887,-4.803575085,-4.357871965,-5.102100811,-4.349525822
850,-4.913106528,-4.811240206,-4.365714224,-5.109810271,-4.357235281
860,-4.920746377,-4.818642407,-4.373772584,-5.117429559,-4.36485457
870,-4.92771333,-4.82553314,-4.381209528,-5.124960761,-4.372385772
880,-4.935055573,-4.832475907,-4.388351027,-5.13240589,-4.379830901
890,-4.942486039,-4.839711586,-4.395730735,-5.139766892,-4.387191903
900,-4.950045851,-4.847283688,-4.403018256,-5.147045646,-4.394470657
910,-4.957739592,-4.854182285,-4.41011739,-5.154243971,-4.401668981
920,-4.964570261,-4.86093992,-4.417016725,-5.161363623,-4.408788634
930,-4.971428746,-4.867900477,-4.424408079,-5.168406305,-4.415831316
940,-4.976706376,-4.874486203,-4.431528393,-5.175373662,-4.422798673
950,-4.984179365,-4.881173336,-4.438505066,-5.18226729,-4.429692301
960,-4.991357252,-4.888166421,-4.445522954,-5.189088732,-4.436513742
970,-4.997704317,-4.894694236,-4.452163784,-5.195839483,-4.443264494
980,-5.004847622,-4.901633203,-4.458458196,-5.202520996,-4.449946006
990,-5.011396456,-4.908825638,-4.46506055,-5.209134674,-4.456559685
1000,-5.018226681,-4.915530968,-4.471649021,-5.215681882,-4.463106893
1100,-5.079094395,-4.979058939,-4.531327808,-5.27777091,-4.525195921
1200,-5.137391635,-5.036306594,-4.590202086,-5.334453751,-4.581878762
1300,-5.187086642,-5.090925598,-4.641227848,-5.386596911,-4.634021921
1400,-5.23980377,-5.139841738,-4.689752891,-5.434873936,-4.682298946
1500,-5.281000361,-5.181576144,-4.734733952,-5.479818771,-4.727243782
1600,-5.32339783,-5.223298815,-4.777283528,-5.521861856,-4.769286867
1700,-5.361510742,-5.261933284,-4.819100313,-5.561355264,-4.808780275
1800,-5.398265851,-5.297224921,-4.855519199,-5.59859064,-4.846015651
1900,-5.432620691,-5.333856572,-4.891265891,-5.633812284,-4.881237294
2000,-5.464073258,-5.367340286,-4.926245001,-5.667226876,-4.914651886
2100,-5.497299824,-5.399680669,-4.956952257,-5.699010824,-4.946435835
2200,-5.531062193,-5.428640606,-4.990039468,-5.729315903,-4.976740914
2300,-5.56145765,-5.456180194,-5.020451625,-5.758273636,-5.005698647
2400,-5.588211995,-5.482540173,-5.046675303,-5.785998745,-5.033423755
2500,-5.61582586,-5.506960411,-5.073709013,-5.812591895,-5.060016906
2600,-5.641684359,-5.529148675,-5.100124804,-5.838141904,-5.085566915
2700,-5.6667543,-5.553618187,-5.124533584,-5.862727528,-5.110152539
2800,-5.688458041,-5.581864501,-5.14776406,-5.886418929,-5.13384394
2900,-5.713543529,-5.602407565,-5.171726888,-5.909278879,-5.15670389
3000,-5.736127322,-5.624519285,-5.193887889,-5.931363764,-5.178788775
3100,-5.759201228,-5.644356949,-5.214598975,-5.952724423,-5.200149434
3200,-5.777023549,-5.661942124,-5.23470407,-5.97340685,-5.22083186
3300,-5.793713955,-5.681310729,-5.254534831,-5.993452792,-5.240877803
3400,-5.809388201,-5.69875291,-5.272946988,-6.012900258,-5.260325268
3500,-5.825068406,-5.71669877,-5.289374985,-6.031783949,-5.279208959
3600,-5.841336018,-5.731422027,-5.305658089,-6.050135633,-5.297560644
3700,-5.859177819,-5.745210312,-5.324680016,-6.067984468,-5.315409479
3800,-5.876475018,-5.762205006,-5.341797746,-6.085357277,-5.332782288
3900,-5.892790029,-5.783570168,-5.358525889,-6.102278793,-5.349703803
4000,-5.908333042,-5.799423072,-5.373865021,-6.118771869,-5.36619688
4100,-5.921543181,-5.816445466,-5.389765824,-6.134857667,-5.382282678
4200,-5.93967997,-5.831502516,-5.404724288,-6.150555818,-5.397980829
4300,-5.95428594,-5.843450848,-5.423313194,-6.165884565,-5.413309576
4400,-5.963770455,-5.856985199,-5.441051554,-6.180860897,-5.428285908
4500,-5.975104039,-5.873219422,-5.455311977,-6.195500653,-5.442925664
4600,-5.988852638,-5.889073757,-5.46941614,-6.20981863,-5.45724364
4700,-6.004364805,-5.903089986,-5.486782399,-6.223828669,-5.47125368
4800,-6.015472686,-5.912928793,-5.49825627,-6.237543738,-5.484968749
4900,-6.027334407,-5.924818145,-5.512861624,-6.250976002,-5.498401013
5000,-6.040005161,-5.941194512,-5.52929557,-6.264136889,-5.511561899
5100,-6.049635145,-5.952725132,-5.544089759,-6.277037146,-5.524462157
5200,-6.059981844,-5.961379837,-5.553773598,-6.289686898,-5.537111908
5300,-6.070070439,-5.974284615,-5.565111879,-6.302095686,-5.549520697
5400,-6.080921907,-5.985059649,-5.576099081,-6.314272522,-5.561697533
5500,-6.09474395,-5.998699066,-5.588043762,-6.326225916,-5.573650927
5600,-6.10957898,-6.007446481,-5.598082749,-6.337963923,-5.585388933
5700,-6.122628653,-6.014573525,-5.609241471,-6.349494166,-5.596919176
5800,-6.130768279,-6.023191662,-5.623058242,-6.360823872,-5.608248883
5900,-6.140261433,-6.031517051,-5.633203616,-6.3719599,-5.61938491
6000,-6.149353764,-6.041436116,-5.643400564,-6.382908758,-5.630333768
6100,-6.156767221,-6.057000406,-5.648783654,-6.393676635,-5.641101645
6200,-6.166852887,-6.067019177,-5.658565475,-6.404269416,-5.651694427
6300,-6.17783192,-6.081969662,-5.664742743,-6.414692706,-5.662117717
6400,-6.187755302,-6.089909454,-5.673050005,-6.424951843,-5.672376854
6500,-6.198596289,-6.097997108,-5.685500772,-6.435051917,-5.682476928
6600,-6.20760831,-6.108462541,-5.695078838,-6.444997785,-5.692422796
6700,-6.225483033,-6.119186407,-5.7044329,-6.454794086,-5.702219097
6800,-6.232844133,-6.130181791,-5.712870379,-6.464445251,-5.711870262
6900,-6.243363891,-6.13786862,-5.719649307,-6.473955518,-5.721380529
7000,-6.2533658,-6.144480843,-5.731656086,-6.483328942,-5.730753953
7100,-6.264401099,-6.154281981,-5.742321425,-6.492569405,-5.739994416
7200,-6.274088367,-6.161780777,-5.747875447,-6.501680627,-5.749105638
7300,-6.279840696,-6.16941133,-5.756465898,-6.510666172,-5.758091183
7400,-6.289882634,-6.17652577,-5.76497684,-6.519529462,-5.766954473
7500,-6.30364361,-6.18243463,-5.775466937,-6.528273777,-5.775698788
7600,-6.312471038,-6.191114132,-5.784626847,-6.536902271,-5.784327281
7700,-6.316952961,-6.197910741,-5.800244822,-6.54541797,-5.792842981
7800,-6.325138858,-6.202040355,-5.807990407,-6.553823786,-5.801248797
7900,-6.330683119,-6.212539525,-5.818728228,-6.562122519,-5.80954753
8000,-6.337242167,-6.21896306,-5.827689031,-6.570316863,-5.817741873
8100,-6.341035157,-6.230622673,-5.837734385,-6.57840941,-5.825834421
8200,-6.345823457,-6.238824186,-5.845576026,-6.586402661,-5.833827671
8300,-6.35457773,-6.248720895,-5.850780887,-6.594299021,-5.841724031
8400,-6.361510742,-6.255707016,-5.858863909,-6.602100811,-5.849525822
8500,-6.369572124,-6.262012673,-5.862645888,-6.609810271,-5.857235281
8600,-6.375717903,-6.270025713,-5.868381335,-6.617429559,-5.86485457
8700,-6.378823717,-6.275724129,-5.872247484,-6.624960761,-5.872385772
8800,-6.382999658,-6.282329496,-5.877456475,-6.63240589,-5.879830901
8900,-6.39040559,-6.292429823,-5.884056823,-6.639766892,-5.887191903
9000,-6.395773946,-6.295849482,-5.897909474,-6.647045646,-5.894470657
9100,-6.401209492,-6.300162273,-5.913996294,-6.654243971,-5.901668981
9200,-6.408935392,-6.309803919,-5.920095532,-6.661363623,-5.908788634
9300,-6.419075023,-6.317854923,-5.929962133,-6.668406305,-5.915831316
9400,-6.425968731,-6.325138858,-5.933674074,-6.675373662,-5.922798673
9500,-6.427128397,-6.334419008,-5.940058111,-6.68226729,-5.929692301
9600,-6.437707135,-6.338187314,-5.945386945,-6.689088732,-5.936513742
9700,-6.442492797,-6.341988602,-5.952725132,-6.695839483,-5.943264494
9800,-6.452225294,-6.35066514,-5.959002307,-6.702520996,-5.949946006
9900,-6.464705879,-6.356547323,-5.968995718,-6.709134674,-5.956559685
10000,-6.473660722,-6.363512103,-5.973058372,-6.715681882,-5.963106893
11000,-6.540607511,-6.427128397,-6.059981845,-6.77777091,-6.025195921
12000,-6.60205999,-6.492144127,-6.129596094,-6.834453751,-6.081878762
13000,-6.667561539,-6.542118102,-6.201349354,-6.886596911,-6.134021921
14000,-6.707743928,-6.593459819,-6.241845378,-6.934873936,-6.182298946
15000,-6.769551078,-6.642065152,-6.289036881,-6.979818771,-6.227243782
16000,-6.82390874,-6.671620396,-6.326979092,-7.021861856,-6.269286867
17000,-6.879426068,-6.721246398,-6.375717904,-7.061355264,-6.308780275
18000,-6.924453038,-6.772113295,-6.406713933,-7.09859064,-6.346015651
19000,-6.962573501,-6.801342912,-6.444905551,-7.133812284,-6.381237294
20000,-6.999999999,-6.826813731,-6.488116639,-7.167226876,-6.414651886
21000,-7.013228265,-6.835647143,-6.524328811,-7.199010824,-6.446435835
22000,-7.075720713,-6.863279432,-6.54668166,-7.229315903,-6.476740914
23000,-7.09151498,-6.889410289,-6.576754126,-7.258273636,-6.505698647
24000,-7.107905397,-6.920818753,-6.619788758,-7.285998745,-6.533423755
25000,-7.113509274,-6.974694134,-6.640164517,-7.312591895,-6.560016906
26000,-7.119186407,-6.987162774,-6.677780705,-7.338141904,-6.585566915
27000,-7.13076828,-6.999999999,-6.69464863,-7.362727528,-6.610152539
28000,-7.148741651,-7.008773923,-6.718966632,-7.386418929,-6.63384394
29000,-7.161150908,-7.050609993,-6.759450751,-7.409278879,-6.65670389
30000,-7.167491086,-7.075720713,-6.787812395,-7.431363764,-6.678788775
31000,-7.214670164,-7.086186147,-6.809668301,-7.452724423,-6.700149434
32000,-7.236572005,-7.102372908,-6.838631997,-7.47340685,-6.72083186
33000,-7.25963731,-7.107905397,-6.853871964,-7.493452792,-6.740877803
34000,-7.301029994,-7.119186407,-6.896196279,-7.512900258,-6.760325268
35000,-7.309803919,-7.13076828,-6.913640169,-7.531783949,-6.779208959
36000,-7.309803919,-7.154901959,-6.93554201,-7.550135633,-6.797560644
37000,-7.376750709,-7.173925197,-6.93554201,-7.567984468,-6.815409479
38000,-7.397940008,-7.187086642,-6.939302159,-7.585357277,-6.832782288
39000,-7.408935392,-7.20065945,-6.946921556,-7.602278793,-6.849703803
40000,-7.443697498,-7.244125143,-6.966576244,-7.618771869,-6.86619688
41000,-7.443697498,-7.25963731,-6.98296666,-7.634857667,-6.882282678
42000,-7.455931954,-7.27572413,-6.991399828,-7.650555818,-6.897980829
43000,-7.481486059,-7.309803919,-7.022276394,-7.665884565,-6.913309576
44000,-7.49485002,-7.318758762,-7.040958607,-7.680860897,-6.928285908
45000,-7.49485002,-7.346787486,-7.065501548,-7.695500653,-6.942925664
46000,-7.508638306,-7.346787486,-7.070581074,-7.70981863,-6.95724364
47000,-7.537602001,-7.408935392,-7.070581074,-7.723828669,-6.97125368
48000,-7.585026651,-7.408935392,-7.075720714,-7.737543738,-6.984968749
49000,-7.585026651,-7.431798275,-7.091514981,-7.750976002,-6.998401013
50000,-7.585026651,-7.443697498,-7.096910013,-7.764136889,-7.011561899
51000,-7.60205999,-7.481486059,-7.102372908,-7.777037146,-7.024462157
52000,-7.638272164,-7.481486059,-7.107905397,-7.789686898,-7.037111908
53000,-7.657577318,-7.481486059,-7.13076828,-7.802095686,-7.049520697
54000,-7.698970005,-7.508638306,-7.13076828,-7.814272522,-7.061697533
55000,-7.698970005,-7.522878745,-7.13076828,-7.826225916,-7.073650927
56000,-7.698970005,-7.522878745,-7.13076828,-7.837963923,-7.085388933
57000,-7.698970005,-7.522878745,-7.13076828,-7.849494166,-7.096919176
58000,-7.769551077,-7.522878745,-7.13076828,-7.860823872,-7.108248883
59000,-7.769551077,-7.537602001,-7.15490196,-7.8719599,-7.11938491
60000,-7.769551077,-7.537602001,-7.167491087,-7.882908758,-7.130333768
61000,-7.769551077,-7.537602001,-7.221848749,-7.893676635,-7.141101645
62000,-7.795880018,-7.537602001,-7.221848749,-7.904269416,-7.151694427
63000,-7.795880018,-7.537602001,-7.236572006,-7.914692706,-7.162117717
64000,-7.795880018,-7.537602001,-7.26760624,-7.924951843,-7.172376854
65000,-7.795880018,-7.568636236,-7.292429824,-7.935051917,-7.182476928
66000,-7.795880018,-7.568636236,-7.301029995,-7.944997785,-7.192422796
67000,-7.795880018,-7.585026651,-7.301029995,-7.954794086,-7.202219097
68000,-7.795880018,-7.60205999,-7.301029995,-7.964445251,-7.211870262
69000,-7.853871963,-7.619788757,-7.301029995,-7.973955518,-7.221380529
70000,-7.853871963,-7.657577318,-7.327902142,-7.983328942,-7.230753953
71000,-7.853871963,-7.657577318,-7.327902142,-7.992569405,-7.239994416
72000,-7.853871963,-7.657577318,-7.327902142,-8.001680627,-7.249105638
73000,-7.853871963,-7.677780704,-7.346787486,-8.010666172,-7.258091183
74000,-7.886056645,-7.677780704,-7.387216143,-8.019529462,-7.266954473
75000,-7.886056645,-7.677780704,-7.387216143,-8.028273777,-7.275698788
76000,-7.886056645,-7.677780704,-7.408935393,-8.036902271,-7.284327281
77000,-7.886056645,-7.677780704,-7.408935393,-8.04541797,-7.292842981
78000,-7.886056645,-7.677780704,-7.420216403,-8.053823786,-7.301248797
79000,-7.886056645,-7.677780704,-7.431798275,-8.062122519,-7.30954753
80000,-7.886056645,-7.721246399,-7.494850022,-8.070316863,-7.317741873
81000,-7.886056645,-7.721246399,-7.568636236,-8.07840941,-7.325834421
82000,-7.886056645,-7.721246399,-7.568636236,-8.086402661,-7.333827671
83000,-7.958607314,-7.721246399,-7.568636236,-8.094299021,-7.341724031
84000,-7.958607314,-7.769551077,-7.568636236,-8.102100811,-7.349525822
85000,-7.958607314,-7.769551077,-7.585026651,-8.109810271,-7.357235281
86000,-7.999999998,-7.769551077,-7.585026651,-8.117429559,-7.36485457
87000,-7.999999998,-7.769551077,-7.585026651,-8.124960761,-7.372385772
88000,-7.999999998,-7.769551077,-7.60205999,-8.13240589,-7.379830901
89000,-8.045757492,-7.795880018,-7.60205999,-8.139766892,-7.387191903
90000,-8.045757492,-7.795880018,-7.619788759,-8.147045646,-7.394470657
91000,-8.096910013,-7.795880018,-7.638272164,-8.154243971,-7.401668981
92000,-8.096910013,-7.795880018,-7.638272164,-8.161363623,-7.408788634
93000,-8.154901958,-7.795880018,-7.638272164,-8.168406305,-7.415831316
94000,-8.154901958,-7.795880018,-7.638272164,-8.175373662,-7.422798673
95000,-8.154901958,-7.795880018,-7.638272164,-8.18226729,-7.429692301
96000,-8.154901958,-7.795880018,-7.638272164,-8.189088732,-7.436513742
97000,-8.154901958,-7.82390874,-7.638272164,-8.195839483,-7.443264494
98000,-8.221848746,-7.82390874,-7.638272164,-8.202520996,-7.449946006
99000,-8.221848746,-7.82390874,-7.638272164,-8.209134674,-7.456559685
100000,-8.221848746,-7.82390874,-7.638272164,-8.215681882,-7.463106893
110000,-8.397940009,-7.82390874,-7.638272164,-8.27777091,-7.525195921
120000,-8.397940009,-7.82390874,-7.638272164,-8.334453751,-7.581878762
130000,-8.522878741,-7.82390874,-7.638272164,-8.386596911,-7.634021921
140000,-8.522878741,-7.958607314,-7.677780704,-8.434873936,-7.682298946
150000,-8.698969993,-7.958607314,-7.677780704,-8.479818771,-7.727243782
160000,-8.698969993,-7.999999998,-7.744727494,-8.521861856,-7.769286867
170000,-8.698969993,-8.096910013,-7.795880018,-8.561355264,-7.808780275
180000,-8.698969993,-8.096910013,-7.999999998,-8.59859064,-7.846015651
190000,-9.000000012,-8.096910013,-8.045757492,-8.633812284,-7.881237294
200000,-9.000000012,-8.096910013,-8.045757492,-8.667226876,-7.914651886
210000,-9.000000012,-8.221848746,-8.045757492,-8.699010824,-7.946435835
220000,-9.000000012,-8.301029998,-8.221848746,-8.729315903,-7.976740914
230000,,-8.301029998,-8.221848746,-8.758273636,-8.005698647
240000,,-8.301029998,-8.221848746,-8.785998745,-8.033423755
250000,,-8.301029998,-8.221848746,-8.812591895,-8.060016906
260000,,-8.301029998,-8.221848746,-8.838141904,-8.085566915
270000,,-8.301029998,-8.301029998,-8.862727528,-8.110152539
280000,,-8.301029998,-8.301029998,-8.886418929,-8.13384394
290000,,-8.301029998,-8.301029998,-8.909278879,-8.15670389
300000,,-8.301029998,-8.301029998,-8.931363764,-8.178788775
310000,,-8.301029998,-8.397940009,-8.952724423,-8.200149434
320000,,-8.301029998,-8.397940009,-8.97340685,-8.22083186
330000,,-8.301029998,-8.397940009,-8.993452792,-8.240877803
340000,,-8.301029998,-8.397940009,-9.012900258,-8.260325268
350000,,-8.301029998,-8.522878741,-9.031783949,-8.279208959
360000,,-8.301029998,-8.522878741,-9.050135633,-8.297560644
370000,,-8.301029998,-8.698969993,-9.067984468,-8.315409479
380000,,-8.301029998,-8.698969993,-9.085357277,-8.332782288
390000,,-8.301029998,-8.698969993,-9.102278793,-8.349703803
400000,,-8.397940009,-8.698969993,-9.118771869,-8.36619688
410000,,-8.397940009,-8.698969993,-9.134857667,-8.382282678
420000,,-8.397940009,-8.698969993,-9.150555818,-8.397980829
430000,,-8.397940009,-8.698969993,-9.165884565,-8.413309576
440000,,-8.397940009,-8.698969993,-9.180860897,-8.428285908
450000,,-8.397940009,-8.698969993,-9.195500653,-8.442925664
460000,,-8.397940009,-8.698969993,-9.20981863,-8.45724364
470000,,-8.397940009,-8.698969993,-9.223828669,-8.47125368
480000,,-8.397940009,-8.698969993,-9.237543738,-8.484968749
490000,,-8.397940009,-8.698969993,-9.250976002,-8.498401013
500000,,-8.397940009,-8.698969993,-9.264136889,-8.511561899
510000,,-8.397940009,-8.698969993,-9.277037146,-8.524462157
520000,,-8.397940009,-8.698969993,-9.289686898,-8.537111908
530000,,-8.397940009,-8.698969993,-9.302095686,-8.549520697
540000,,-8.397940009,-8.698969993,-9.314272522,-8.561697533
550000,,-8.397940009,-8.698969993,-9.326225916,-8.573650927
560000,,-8.397940009,-8.698969993,-9.337963923,-8.585388933
570000,,-8.397940009,-8.698969993,-9.349494166,-8.596919176
580000,,-8.397940009,-8.698969993,-9.360823872,-8.608248883
590000,,-8.397940009,-8.698969993,-9.3719599,-8.61938491
600000,,-8.397940009,-8.698969993,-9.382908758,-8.630333768
610000,,-8.522878741,-8.698969993,-9.393676635,-8.641101645
620000,,-8.522878741,-8.698969993,-9.404269416,-8.651694427
630000,,-8.522878741,-8.698969993,-9.414692706,-8.662117717
640000,,-8.522878741,-8.698969993,-9.424951843,-8.672376854
650000,,-8.522878741,-8.698969993,-9.435051917,-8.682476928
660000,,-8.522878741,-8.698969993,-9.444997785,-8.692422796
670000,,-8.522878741,-8.698969993,-9.454794086,-8.702219097
680000,,-8.522878741,-8.698969993,-9.464445251,-8.711870262
690000,,-8.522878741,-8.698969993,-9.473955518,-8.721380529
700000,,-8.522878741,-8.698969993,-9.483328942,-8.730753953
710000,,-8.522878741,-8.698969993,-9.492569405,-8.739994416
720000,,-8.522878741,-8.698969993,-9.501680627,-8.749105638
730000,,-8.522878741,-8.698969993,-9.510666172,-8.758091183
740000,,-8.522878741,-8.698969993,-9.519529462,-8.766954473
750000,,-8.522878741,-8.698969993,-9.528273777,-8.775698788
760000,,-8.522878741,-8.698969993,-9.536902271,-8.784327281
770000,,-8.522878741,-8.698969993,-9.54541797,-8.792842981
780000,,-8.522878741,-8.698969993,-9.553823786,-8.801248797
790000,,-8.522878741,-8.698969993,-9.562122519,-8.80954753
800000,,-8.522878741,-8.698969993,-9.570316863,-8.817741873
810000,,-8.522878741,-8.698969993,-9.57840941,-8.825834421
820000,,-8.522878741,-8.698969993,-9.586402661,-8.833827671
830000,,-8.522878741,-8.698969993,-9.594299021,-8.841724031
840000,,-8.522878741,-8.698969993,-9.602100811,-8.849525822
850000,,-8.522878741,-8.698969993,-9.609810271,-8.857235281
860000,,-8.522878741,-8.698969993,-9.617429559,-8.86485457
870000,,-8.522878741,-8.698969993,-9.624960761,-8.872385772
880000,,-8.522878741,-8.698969993,-9.63240589,-8.879830901
890000,,-8.522878741,-8.698969993,-9.639766892,-8.887191903
900000,,-8.522878741,-8.698969993,-9.647045646,-8.894470657
910000,,-8.522878741,-8.698969993,-9.654243971,-8.901668981
920000,,-8.522878741,-8.698969993,-9.661363623,-8.908788634
930000,,-8.522878741,-8.698969993,-9.668406305,-8.915831316
940000,,-8.522878741,-8.698969993,-9.675373662,-8.922798673
950000,,-8.522878741,-8.698969993,-9.68226729,-8.929692301
960000,,-8.522878741,-8.698969993,-9.689088732,-8.936513742
970000,,-8.522878741,-8.698969993,-9.695839483,-8.943264494
980000,,-8.522878741,-8.698969993,-9.702520996,-8.949946006
990000,,-8.522878741,-8.698969993,-9.709134674,-8.956559685
1000000,,-8.522878741,-8.698969993,-9.715681882,-8.963106893
1100000,,-8.522878741,-8.698969993,-9.77777091,-9.025195921
1200000,,-8.522878741,-8.698969993,-9.834453751,-9.081878762
1300000,,-8.522878741,-8.698969993,-9.886596911,-9.134021921
1400000,,,-8.698969993,-9.934873936,-9.182298946
1500000,,,-8.698969993,-9.979818771,-9.227243782
1600000,,,-8.698969993,-10.02186186,-9.269286867
1700000,,,-8.698969993,-10.06135526,-9.308780275
1800000,,,,-10.09859064,-9.346015651
1900000,,,,-10.13381228,-9.381237294
2000000,,,,-10.16722688,-9.414651886
2100000,,,,-10.19901082,-9.446435835
2200000,,,,-10.2293159,-9.476740914
2300000,,,,-10.25827364,-9.505698647
2400000,,,,-10.28599874,-9.533423755
2500000,,,,-10.3125919,-9.560016906
2600000,,,,-10.3381419,-9.585566915
2700000,,,,-10.36272753,-9.610152539
2800000,,,,-10.38641893,-9.63384394
2900000,,,,-10.40927888,-9.65670389
3000000,,,,-10.43136376,-9.678788775
3100000,,,,-10.45272442,-9.700149434
3200000,,,,-10.47340685,-9.72083186
3300000,,,,-10.49345279,-9.740877803
3400000,,,,-10.51290026,-9.760325268
3500000,,,,-10.53178395,-9.779208959
3600000,,,,-10.55013563,-9.797560644
3700000,,,,-10.56798447,-9.815409479
3800000,,,,-10.58535728,-9.832782288
3900000,,,,-10.60227879,-9.849703803
4000000,,,,-10.61877187,-9.86619688
4100000,,,,-10.63485767,-9.882282678
4200000,,,,-10.65055582,-9.897980829
4300000,,,,-10.66588457,-9.913309576
4400000,,,,-10.6808609,-9.928285908
4500000,,,,-10.69550065,-9.942925664
4600000,,,,-10.70981863,-9.95724364
4700000,,,,-10.72382867,-9.97125368
4800000,,,,-10.73754374,-9.984968749
4900000,,,,-10.750976,-9.998401013
5000000,,,,-10.76413689,-10.0115619
5100000,,,,-10.77703715,-10.02446216
5200000,,,,-10.7896869,-10.03711191
5300000,,,,-10.80209569,-10.0495207
5400000,,,,-10.81427252,-10.06169753
5500000,,,,-10.82622592,-10.07365093
5600000,,,,-10.83796392,-10.08538893
5700000,,,,-10.84949417,-10.09691918
5800000,,,,-10.86082387,-10.10824888
5900000,,,,-10.8719599,-10.11938491
6000000,,,,-10.88290876,-10.13033377
6100000,,,,-10.89367663,-10.14110165
6200000,,,,-10.90426942,-10.15169443
6300000,,,,-10.91469271,-10.16211772
6400000,,,,-10.92495184,-10.17237685
6500000,,,,-10.93505192,-10.18247693
6600000,,,,-10.94499779,-10.1924228
6700000,,,,-10.95479409,-10.2022191
6800000,,,,-10.96444525,-10.21187026
6900000,,,,-10.97395552,-10.22138053
7000000,,,,-10.98332894,-10.23075395
7100000,,,,-10.99256941,-10.23999442
7200000,,,,-11.00168063,-10.24910564
7300000,,,,-11.01066617,-10.25809118
7400000,,,,-11.01952946,-10.26695447
7500000,,,,-11.02827378,-10.27569879
7600000,,,,-11.03690227,-10.28432728
7700000,,,,-11.04541797,-10.29284298
7800000,,,,-11.05382379,-10.3012488
7900000,,,,-11.06212252,-10.30954753
8000000,,,,-11.07031686,-10.31774187
8100000,,,,-11.07840941,-10.32583442
8200000,,,,-11.08640266,-10.33382767
8300000,,,,-11.09429902,-10.34172403
8400000,,,,-11.10210081,-10.34952582
8500000,,,,-11.10981027,-10.35723528
8600000,,,,-11.11742956,-10.36485457
8700000,,,,-11.12496076,-10.37238577
8800000,,,,-11.13240589,-10.3798309
8900000,,,,-11.13976689,-10.3871919
9000000,,,,-11.14704565,-10.39447066
9100000,,,,-11.15424397,-10.40166898
9200000,,,,-11.16136362,-10.40878863
9300000,,,,-11.1684063,-10.41583132
9400000,,,,-11.17537366,-10.42279867
9500000,,,,-11.18226729,-10.4296923
9600000,,,,-11.18908873,-10.43651374
9700000,,,,-11.19583948,-10.44326449
9800000,,,,-11.202521,-10.44994601
9900000,,,,-11.20913467,-10.45655968
10000000,,,,-11.21568188,-10.46310689


==> TikZFigures/latencyTail_coc_identical_n_10_9_lambda_05_d.csv <==
x,d1,d2,d3,index_upper,index_lower
1,-0.211873141,-0.204471839,-0.118860098,-0.414651886,-1.113621891
2,-0.753054365,-0.733665698,-0.411333854,-0.565166884,-1.264136889
3,-0.98632345,-0.965874204,-0.547078778,-0.653212514,-1.352182518
4,-1.128226605,-1.107869374,-0.634369388,-0.715681882,-1.414651886
5,-1.227413248,-1.207399598,-0.698226103,-0.764136889,-1.463106893
6,-1.302459942,-1.282741448,-0.748362963,-0.803727512,-1.502697516
7,-1.36222063,-1.342774528,-0.789551534,-0.837200906,-1.536170911
8,-1.411526602,-1.392279612,-0.824430792,-0.86619688,-1.565166884
9,-1.453258408,-1.43416344,-0.854661073,-0.891773141,-1.590743145
10,-1.489365807,-1.470349782,-0.881317278,-0.914651886,-1.613621891
11,-1.521080642,-1.502137814,-0.905156553,-0.935348229,-1.634318233
12,-1.549264984,-1.530374005,-0.926699898,-0.954242509,-1.653212514
13,-1.574639058,-1.555766998,-0.946358621,-0.971623563,-1.670593567
14,-1.597615398,-1.578775456,-0.964414631,-0.987715904,-1.686685909
15,-1.618641709,-1.59979773,-0.981108428,-1.002697516,-1.70166752
16,-1.63805741,-1.619206018,-0.996642624,-1.016711878,-1.715681882
17,-1.656020855,-1.637104501,-1.011170357,-1.029876347,-1.728846351
18,-1.672665447,-1.653788213,-1.02480829,-1.042288139,-1.741258143
19,-1.688251943,-1.669407553,-1.037640538,-1.054028687,-1.752998691
20,-1.702879631,-1.684013604,-1.049788323,-1.065166884,-1.764136889
21,-1.716648581,-1.697771941,-1.061298293,-1.075761534,-1.774731538
22,-1.729678246,-1.710736444,-1.072250415,-1.085863227,-1.784833231
23,-1.74203534,-1.723014968,-1.0826796,-1.095515804,-1.794485809
24,-1.75377784,-1.734680832,-1.092655717,-1.104757507,-1.803727512
25,-1.764947871,-1.745797683,-1.102185124,-1.113621891,-1.812591895
26,-1.775570252,-1.756418207,-1.111324552,-1.12213856,-1.821108565
27,-1.785732954,-1.766518107,-1.120087708,-1.130333768,-1.829303773
28,-1.795475388,-1.776226619,-1.128520137,-1.138230902,-1.837200906
29,-1.804799155,-1.78554372,-1.136632658,-1.145850885,-1.84482089
30,-1.813817272,-1.79444769,-1.144453829,-1.153212514,-1.852182518
31,-1.822456256,-1.802998527,-1.152035572,-1.160332733,-1.859302738
32,-1.83080214,-1.8112683,-1.159360238,-1.167226876,-1.86619688
33,-1.838829032,-1.819240271,-1.166451729,-1.173908856,-1.872878861
34,-1.846579562,-1.826932989,-1.173308987,-1.180391345,-1.879361349
35,-1.854100338,-1.83437492,-1.179964851,-1.186685909,-1.885655913
36,-1.861379167,-1.841574117,-1.186435849,-1.192803137,-1.891773141
37,-1.868424414,-1.848555893,-1.192710342,-1.198752748,-1.897722753
38,-1.875293607,-1.855315536,-1.198823306,-1.204543685,-1.903513689
39,-1.881933579,-1.861885747,-1.204765531,-1.21018419,-1.909154194
40,-1.88837353,-1.868249656,-1.210548628,-1.215681882,-1.914651886
41,-1.894664555,-1.874435331,-1.216188945,-1.221043815,-1.920013819
42,-1.900774466,-1.88046722,-1.221691309,-1.226276532,-1.925246536
43,-1.90674166,-1.886323252,-1.22704716,-1.231386114,-1.930356119
44,-1.912570595,-1.89203874,-1.232285292,-1.236378225,-1.935348229
45,-1.918245344,-1.897613328,-1.237403216,-1.241258143,-1.940228148
46,-1.923754896,-1.903054306,-1.242407542,-1.246030802,-1.945000807
47,-1.929147089,-1.908345807,-1.247302531,-1.250700815,-1.94967082
48,-1.934424392,-1.913523601,-1.252071269,-1.255272505,-1.954242509
49,-1.93955348,-1.918592881,-1.256759054,-1.259749926,-1.958719931
50,-1.944594716,-1.923514517,-1.261336375,-1.264136889,-1.963106893
51,-1.949502848,-1.928325915,-1.265827325,-1.268436974,-1.967406979
52,-1.954320224,-1.933078363,-1.270229515,-1.272653558,-1.971623563
53,-1.959034475,-1.937693118,-1.274551897,-1.276789821,-1.975759826
54,-1.963648934,-1.942228909,-1.278789429,-1.280848766,-1.979818771
55,-1.96817013,-1.946696243,-1.282933218,-1.284833231,-1.983803235
56,-1.972601296,-1.951049111,-1.287012335,-1.2887459,-1.987715904
57,-1.976957616,-1.955321938,-1.291018736,-1.292589314,-1.991559319
58,-1.981228455,-1.959509491,-1.294954985,-1.296365883,-1.995335888
59,-1.985434143,-1.963632718,-1.298833442,-1.300077892,-1.999047897
60,-1.989557945,-1.967671281,-1.302637519,-1.303727512,-2.002697516
61,-1.993593265,-1.97164904,-1.30638067,-1.307316804,-2.006286808
62,-1.997585056,-1.975539372,-1.31006045,-1.310847731,-2.009817736
63,-2.001477242,-1.979360783,-1.313690726,-1.314322161,-2.013292165
64,-2.005311765,-1.983127546,-1.317245036,-1.317741873,-2.016711878
65,-2.009066284,-1.986804735,-1.320763397,-1.321108565,-2.020078569
66,-2.012780546,-1.990436678,-1.324223499,-1.324423854,-2.023393859
67,-2.016453994,-1.993984488,-1.327621649,-1.327689288,-2.026659292
68,-2.020055159,-1.997496011,-1.330961909,-1.330906343,-2.029876347
69,-2.023597193,-2.000934912,-1.334261649,-1.334076432,-2.033046436
70,-2.027076219,-2.004344977,-1.337526081,-1.337200906,-2.036170911
71,-2.030502967,-2.007682381,-1.340721406,-1.340281061,-2.039251065
72,-2.033877423,-2.010983758,-1.343882086,-1.343318135,-2.042288139
73,-2.037210875,-2.0142313,-1.346998864,-1.346313316,-2.045283321
74,-2.040515232,-2.017395799,-1.350066373,-1.349267746,-2.048237751
75,-2.043758744,-2.020543137,-1.353090139,-1.352182518,-2.051152522
76,-2.046948025,-2.023644701,-1.356074396,-1.355058683,-2.054028687
77,-2.050090614,-2.026710147,-1.359014725,-1.357897249,-2.056867253
78,-2.053213397,-2.029717621,-1.361929264,-1.360699188,-2.059669192
79,-2.056279392,-2.03269952,-1.364801311,-1.363465432,-2.062435436
80,-2.059315009,-2.035638999,-1.367640672,-1.36619688,-2.065166884
81,-2.062272533,-2.038544306,-1.37043828,-1.368894396,-2.0678644
82,-2.065199969,-2.041387482,-1.373206251,-1.371558813,-2.070528817
83,-2.068099668,-2.044223139,-1.375943557,-1.374190933,-2.073160937
84,-2.070974569,-2.047049506,-1.378637727,-1.376791529,-2.075761534
85,-2.073827135,-2.049791266,-1.381305358,-1.379361349,-2.078331354
86,-2.076629028,-2.052514763,-1.383943595,-1.381901112,-2.080871116
87,-2.07940234,-2.055189509,-1.386544385,-1.384411513,-2.083381517
88,-2.082137905,-2.057832652,-1.389126328,-1.386893222,-2.085863227
89,-2.084823648,-2.060465023,-1.391673508,-1.38934689,-2.088316894
90,-2.087474521,-2.063042287,-1.394186146,-1.391773141,-2.090743145
91,-2.090126121,-2.065583971,-1.396677992,-1.394172583,-2.093142587
92,-2.092740292,-2.068107594,-1.399137977,-1.3965458,-2.095515804
93,-2.095308846,-2.070605293,-1.401571048,-1.398893361,-2.097863365
94,-2.097875218,-2.073059215,-1.403965839,-1.401215813,-2.100185818
95,-2.100400146,-2.07552362,-1.406339116,-1.403513689,-2.102483693
96,-2.102894539,-2.077940399,-1.408692566,-1.405787503,-2.104757507
97,-2.105358891,-2.080324196,-1.411013936,-1.408037754,-2.107007758
98,-2.10778498,-2.082688417,-1.413314629,-1.410264924,-2.109234929
99,-2.110203147,-2.085022052,-1.41558457,-1.412469484,-2.111439488
100,-2.112586449,-2.087339777,-1.417830826,-1.414651886,-2.113621891
110,-2.135230495,-2.109018505,-1.439118693,-1.435348229,-2.134318233
120,-2.15585877,-2.128775807,-1.458564395,-1.454242509,-2.153212514
130,-2.174706527,-2.146934043,-1.476503557,-1.471623563,-2.170593567
140,-2.192100979,-2.163708742,-1.49309468,-1.487715904,-2.186685909
150,-2.208292863,-2.179206109,-1.508579973,-1.502697516,-2.20166752
160,-2.223414449,-2.193663911,-1.523078479,-1.516711878,-2.215681882
170,-2.237531658,-2.2073042,-1.536721396,-1.529876347,-2.228846351
180,-2.250872818,-2.220089588,-1.549581025,-1.542288139,-2.241258143
190,-2.263476733,-2.232089044,-1.561731682,-1.554028687,-2.252998691
200,-2.275463631,-2.243513372,-1.573345964,-1.565166884,-2.264136889
210,-2.286813232,-2.2543787,-1.584343809,-1.575761534,-2.274731538
220,-2.297645385,-2.264646338,-1.594812562,-1.585863227,-2.284833231
230,-2.30799394,-2.274502451,-1.604851677,-1.595515804,-2.294485809
240,-2.317862236,-2.283872399,-1.614457873,-1.604757507,-2.303727512
250,-2.327394129,-2.292883344,-1.623667721,-1.613621891,-2.312591895
260,-2.336525041,-2.301600859,-1.632484704,-1.62213856,-2.321108565
270,-2.345289151,-2.309908961,-1.640986338,-1.630333768,-2.329303773
280,-2.353744625,-2.317962472,-1.649190901,-1.638230902,-2.337200906
290,-2.361859116,-2.325735528,-1.657104412,-1.645850885,-2.34482089
300,-2.369733565,-2.33324051,-1.664777242,-1.653212514,-2.352182518
310,-2.377384414,-2.340457149,-1.67214476,-1.660332733,-2.359302738
320,-2.384732736,-2.347443669,-1.679348936,-1.667226876,-2.36619688
330,-2.391865435,-2.354203926,-1.686355949,-1.673908856,-2.372878861
340,-2.398758882,-2.360793302,-1.693111306,-1.680391345,-2.379361349
350,-2.405437632,-2.367178721,-1.699679807,-1.686685909,-2.385655913
360,-2.411960912,-2.373406727,-1.706041422,-1.692803137,-2.391773141
370,-2.418274084,-2.37948543,-1.712266037,-1.698752748,-2.397722753
380,-2.424446392,-2.385355844,-1.718292611,-1.704543685,-2.403513689
390,-2.430454279,-2.391081994,-1.724204164,-1.71018419,-2.409154194
400,-2.436356618,-2.396644271,-1.729928155,-1.715681882,-2.414651886
410,-2.442051268,-2.402103067,-1.735509767,-1.721043815,-2.420013819
420,-2.447686541,-2.407386613,-1.74099932,-1.726276532,-2.425246536
430,-2.453159107,-2.41253498,-1.746303848,-1.731386114,-2.430356119
440,-2.45855306,-2.417576163,-1.751526968,-1.736378225,-2.435348229
450,-2.463799492,-2.422513485,-1.756627622,-1.741258143,-2.440228148
460,-2.46884488,-2.427369881,-1.761582594,-1.746030802,-2.445000807
470,-2.47388426,-2.432075726,-1.766490023,-1.750700815,-2.44967082
480,-2.478741455,-2.436695516,-1.771309053,-1.755272505,-2.454242509
490,-2.483552154,-2.441270315,-1.776008186,-1.759749926,-2.458719931
500,-2.488334374,-2.445685925,-1.7805914,-1.764136889,-2.463106893
510,-2.49290697,-2.450018469,-1.785104038,-1.768436974,-2.467406979
520,-2.497452577,-2.454290327,-1.789525637,-1.772653558,-2.471623563
530,-2.501892025,-2.458464811,-1.793819246,-1.776789821,-2.475759826
540,-2.506257902,-2.462571946,-1.798028347,-1.780848766,-2.479818771
550,-2.510526964,-2.466644265,-1.80215897,-1.784833231,-2.483803235
560,-2.514726723,-2.470569902,-1.806225336,-1.7887459,-2.487715904
570,-2.518876974,-2.474441991,-1.810241611,-1.792589314,-2.491559319
580,-2.522957359,-2.478271572,-1.814190748,-1.796365883,-2.495335888
590,-2.526919631,-2.482048374,-1.818083273,-1.800077892,-2.499047897
600,-2.530865448,-2.485776694,-1.821902654,-1.803727512,-2.502697516
610,-2.534717106,-2.489345357,-1.825649517,-1.807316804,-2.506286808
620,-2.53851873,-2.492876437,-1.829386149,-1.810847731,-2.509817736
630,-2.542261882,-2.496357737,-1.833026838,-1.814322161,-2.513292165
640,-2.545915591,-2.499817197,-1.836658799,-1.817741873,-2.516711878
650,-2.549583827,-2.503200106,-1.840186945,-1.821108565,-2.520078569
660,-2.553158653,-2.506530795,-1.843681291,-1.824423854,-2.523393859
670,-2.556681144,-2.509849714,-1.847134946,-1.827689288,-2.526659292
680,-2.56014047,-2.513086752,-1.850589869,-1.830906343,-2.529876347
690,-2.563546965,-2.516262259,-1.853925943,-1.834076432,-2.533046436
700,-2.566923991,-2.519408734,-1.857236068,-1.837200906,-2.536170911
710,-2.570290182,-2.522483283,-1.860460487,-1.840281061,-2.539251065
720,-2.573616442,-2.52551275,-1.863685068,-1.843318135,-2.542288139
730,-2.576800015,-2.528509087,-1.866888474,-1.846313316,-2.545283321
740,-2.57996516,-2.531440744,-1.870008428,-1.849267746,-2.548237751
750,-2.583122442,-2.534366163,-1.873118952,-1.852182518,-2.551152522
760,-2.586186763,-2.537242435,-1.876142252,-1.855058683,-2.554028687
770,-2.589237271,-2.540106402,-1.879147189,-1.857897249,-2.556867253
780,-2.592223076,-2.542871584,-1.882140483,-1.860699188,-2.559669192
790,-2.595209543,-2.545658603,-1.885062949,-1.863465432,-2.562435436
800,-2.598178466,-2.548417101,-1.887924281,-1.86619688,-2.565166884
810,-2.601100739,-2.551125095,-1.890750689,-1.868894396,-2.5678644
820,-2.60396568,-2.553816812,-1.893535891,-1.871558813,-2.570528817
830,-2.606805563,-2.556490278,-1.896290191,-1.874190933,-2.573160937
840,-2.609615701,-2.559092019,-1.89901364,-1.876791529,-2.575761534
850,-2.612365862,-2.561645015,-1.901722065,-1.879361349,-2.578331354
860,-2.615112783,-2.564205147,-1.90439089,-1.881901112,-2.580871116
870,-2.617825666,-2.566713677,-1.907074709,-1.884411513,-2.583381517
880,-2.620458268,-2.569200702,-1.90971016,-1.886893222,-2.585863227
890,-2.623081945,-2.571667387,-1.912311375,-1.88934689,-2.588316894
900,-2.625684147,-2.574108253,-1.914874819,-1.891773141,-2.590743145
910,-2.628265683,-2.576524748,-1.917448241,-1.894172583,-2.593142587
920,-2.630897556,-2.578912598,-1.919970716,-1.8965458,-2.595515804
930,-2.633442758,-2.581309013,-1.922466984,-1.898893361,-2.597863365
940,-2.635973663,-2.583652449,-1.924964821,-1.901215813,-2.600185818
950,-2.638496544,-2.585972438,-1.927434957,-1.903513689,-2.602483693
960,-2.641003002,-2.588281494,-1.929884964,-1.905787503,-2.604757507
970,-2.64348273,-2.590528285,-1.932290154,-1.908037754,-2.607007758
980,-2.645941526,-2.59275275,-1.934670365,-1.910264924,-2.609234929
990,-2.648378566,-2.594923385,-1.93702834,-1.912469484,-2.611439488
1000,-2.650743653,-2.597117977,-1.93937218,-1.914651886,-2.613621891
1100,-2.673484312,-2.617881153,-1.961477753,-1.935348229,-2.634318233
1200,-2.694225936,-2.636934898,-1.981898316,-1.954242509,-2.653212514
1300,-2.713499518,-2.654420445,-2.000750021,-1.971623563,-2.670593567
1400,-2.73147702,-2.670566727,-2.01828221,-1.987715904,-2.686685909
1500,-2.748280767,-2.685833725,-2.034824601,-2.002697516,-2.70166752
1600,-2.763917927,-2.700024012,-2.050132823,-2.016711878,-2.715681882
1700,-2.778647323,-2.713325988,-2.064545083,-2.029876347,-2.728846351
1800,-2.792845425,-2.725852315,-2.078101889,-2.042288139,-2.741258143
1900,-2.806152179,-2.737587832,-2.09093304,-2.054028687,-2.752998691
2000,-2.818410491,-2.748793855,-2.103047467,-2.065166884,-2.764136889
2100,-2.830347016,-2.759454994,-2.114653029,-2.075761534,-2.774731538
2200,-2.841590461,-2.769566151,-2.125681957,-2.085863227,-2.784833231
2300,-2.852321202,-2.779203603,-2.136240684,-2.095515804,-2.794485809
2400,-2.862669946,-2.788331461,-2.146499393,-2.104757507,-2.803727512
2500,-2.872542399,-2.797153279,-2.156453608,-2.113621891,-2.812591895
2600,-2.882029092,-2.805778246,-2.165895179,-2.12213856,-2.821108565
2700,-2.891219911,-2.813939437,-2.175018985,-2.130333768,-2.829303773
2800,-2.900159893,-2.821936894,-2.183961041,-2.138230902,-2.837200906
2900,-2.908870704,-2.829522364,-2.192501975,-2.145850885,-2.84482089
3000,-2.917319087,-2.836751834,-2.200864512,-2.153212514,-2.852182518
3100,-2.92549111,-2.843827461,-2.20889088,-2.160332733,-2.859302738
3200,-2.933333854,-2.850723909,-2.216621462,-2.167226876,-2.86619688
3300,-2.940999598,-2.857275242,-2.224069026,-2.173908856,-2.872878861
3400,-2.948649098,-2.863643505,-2.231343697,-2.180391345,-2.879361349
3500,-2.955843355,-2.869799757,-2.238524423,-2.186685909,-2.885655913
3600,-2.962904328,-2.875858164,-2.245463459,-2.192803137,-2.891773141
3700,-2.969797111,-2.881777283,-2.252340116,-2.198752748,-2.897722753
3800,-2.976668098,-2.887491854,-2.258956869,-2.204543685,-2.903513689
3900,-2.983272026,-2.892947151,-2.265480431,-2.21018419,-2.909154194
4000,-2.989727187,-2.898220286,-2.271927341,-2.215681882,-2.914651886
4100,-2.996018884,-2.903270343,-2.278218392,-2.221043815,-2.920013819
4200,-3.00226073,-2.908235644,-2.284311883,-2.226276532,-2.925246536
4300,-3.008330106,-2.913061021,-2.290244442,-2.231386114,-2.930356119
4400,-3.014175342,-2.917822349,-2.296138306,-2.236378225,-2.935348229
4500,-3.019915688,-2.922474396,-2.301791459,-2.241258143,-2.940228148
4600,-3.025502123,-2.927067755,-2.307527368,-2.246030802,-2.945000807
4700,-3.030997609,-2.931499481,-2.313025987,-2.250700815,-2.94967082
4800,-3.036345313,-2.935776443,-2.318483343,-2.255272505,-2.954242509
4900,-3.041592375,-2.940140968,-2.323798838,-2.259749926,-2.958719931
5000,-3.04665451,-2.944333891,-2.328974508,-2.264136889,-2.963106893
5100,-3.051621759,-2.948451581,-2.333899759,-2.268436974,-2.967406979
5200,-3.056475311,-2.952483708,-2.338757569,-2.272653558,-2.971623563
5300,-3.061266182,-2.956357191,-2.343557565,-2.276789821,-2.975759826
5400,-3.06597094,-2.960320229,-2.348372848,-2.280848766,-2.979818771
5500,-3.070478388,-2.964009843,-2.353011986,-2.284833231,-2.983803235
5600,-3.074956201,-2.967750828,-2.357511637,-2.2887459,-2.987715904
5700,-3.079267939,-2.971361656,-2.36195155,-2.292589314,-2.991559319
5800,-3.083461306,-2.975036788,-2.366261859,-2.296365883,-2.995335888
5900,-3.087722131,-2.978689942,-2.370513844,-2.300077892,-2.999047897
6000,-3.091915681,-2.982280266,-2.374752697,-2.303727512,-3.002697516
6100,-3.095929614,-2.985787861,-2.378836081,-2.307316804,-3.006286808
6200,-3.099960217,-2.989296049,-2.383008574,-2.310847731,-3.009817736
6300,-3.103960707,-2.99280803,-2.387056542,-2.314322161,-3.013292165
6400,-3.107783477,-2.996192343,-2.391088192,-2.317741873,-3.016711878
6500,-3.11162784,-2.999585446,-2.395035733,-2.321108565,-3.020078569
6600,-3.115420987,-3.002889834,-2.399044192,-2.324423854,-3.023393859
6700,-3.119165264,-3.006114716,-2.402876022,-2.327689288,-3.026659292
6800,-3.122831448,-3.009256791,-2.406705733,-2.330906343,-3.029876347
6900,-3.126442838,-3.012337756,-2.410569963,-2.334076432,-3.033046436
7000,-3.12995679,-3.015364239,-2.414287677,-2.337200906,-3.036170911
7100,-3.133510627,-3.01834989,-2.417939137,-2.340281061,-3.039251065
7200,-3.136898507,-3.021343435,-2.421606653,-2.343318135,-3.042288139
7300,-3.14037422,-3.024264062,-2.425116035,-2.346313316,-3.045283321
7400,-3.143750365,-3.027182731,-2.428561725,-2.349267746,-3.048237751
7500,-3.147194407,-3.030031319,-2.431964395,-2.352182518,-3.051152522
7600,-3.150444851,-3.032816272,-2.43554202,-2.355058683,-3.054028687
7700,-3.153633811,-3.03562297,-2.438987631,-2.357897249,-3.056867253
7800,-3.1567099,-3.038334061,-2.442462722,-2.360699188,-3.059669192
7900,-3.159775933,-3.040998698,-2.445911883,-2.363465432,-3.062435436
8000,-3.162737404,-3.043643288,-2.449192035,-2.36619688,-3.065166884
8100,-3.165703306,-3.046263013,-2.452393384,-2.368894396,-3.0678644
8200,-3.168682558,-3.048867532,-2.455613423,-2.371558813,-3.070528817
8300,-3.17170625,-3.051474073,-2.458715251,-2.374190933,-3.073160937
8400,-3.174555056,-3.054024541,-2.461745569,-2.376791529,-3.075761534
8500,-3.177444236,-3.056468387,-2.464692837,-2.379361349,-3.078331354
8600,-3.180319217,-3.059024561,-2.467613589,-2.381901112,-3.080871116
8700,-3.183094836,-3.061544823,-2.470453899,-2.384411513,-3.083381517
8800,-3.185857659,-3.063994236,-2.4731688,-2.386893222,-3.085863227
8900,-3.188670359,-3.066354309,-2.475987186,-2.38934689,-3.088316894
9000,-3.191325261,-3.06875119,-2.478817965,-2.391773141,-3.090743145
9100,-3.193891961,-3.071270872,-2.48168746,-2.394172583,-3.093142587
9200,-3.196390634,-3.073756876,-2.484467767,-2.3965458,-3.095515804
9300,-3.198901706,-3.076185243,-2.487054517,-2.398893361,-3.097863365
9400,-3.201423238,-3.078641319,-2.489496141,-2.401215813,-3.100185818
9500,-3.203917127,-3.081028139,-2.492036511,-2.403513689,-3.102483693
9600,-3.206361155,-3.083407625,-2.494569584,-2.405787503,-3.104757507
9700,-3.208848519,-3.085725616,-2.49698684,-2.408037754,-3.107007758
9800,-3.211232941,-3.088028386,-2.499396917,-2.410264924,-3.109234929
9900,-3.213729263,-3.090328994,-2.50186968,-2.412469484,-3.111439488
10000,-3.216183573,-3.092540267,-2.5042627,-2.414651886,-3.113621891
11000,-3.238950654,-3.113756949,-2.527510057,-2.435348229,-3.134318233
12000,-3.260458507,-3.133180016,-2.549668505,-2.454242509,-3.153212514
13000,-3.280028517,-3.151026166,-2.56988058,-2.471623563,-3.170593567
14000,-3.298770602,-3.167642478,-2.589123943,-2.487715904,-3.186685909
15000,-3.316017803,-3.183145816,-2.607854439,-2.502697516,-3.20166752
16000,-3.332699309,-3.197890877,-2.626110462,-2.516711878,-3.215681882
17000,-3.34918755,-3.211740394,-2.643208201,-2.529876347,-3.228846351
18000,-3.365143013,-3.224414307,-2.66045038,-2.542288139,-3.241258143
19000,-3.380445476,-3.236607949,-2.678048395,-2.554028687,-3.252998691
20000,-3.395067981,-3.248256049,-2.694560274,-2.565166884,-3.264136889
21000,-3.408934279,-3.259383125,-2.71035041,-2.575761534,-3.274731538
22000,-3.421397459,-3.26969264,-2.726118523,-2.585863227,-3.284833231
23000,-3.433616723,-3.279633112,-2.74213431,-2.595515804,-3.294485809
24000,-3.445143934,-3.289070679,-2.757169717,-2.604757507,-3.303727512
25000,-3.456513057,-3.298510592,-2.77190776,-2.613621891,-3.312591895
26000,-3.467231611,-3.307642267,-2.785977319,-2.62213856,-3.321108565
27000,-3.477669245,-3.31668814,-2.799245505,-2.630333768,-3.329303773
28000,-3.487292928,-3.325270177,-2.811407556,-2.638230902,-3.337200906
29000,-3.496371356,-3.334502499,-2.822766601,-2.645850885,-3.34482089
30000,-3.505530934,-3.343539557,-2.834609943,-2.653212514,-3.352182518
31000,-3.514109713,-3.352655179,-2.845888087,-2.660332733,-3.359302738
32000,-3.523038015,-3.362287176,-2.857203963,-2.667226876,-3.36619688
33000,-3.532050215,-3.371160659,-2.868446451,-2.673908856,-3.372878861
34000,-3.540773419,-3.380209852,-2.879261922,-2.680391345,-3.379361349
35000,-3.549350662,-3.388785613,-2.890128309,-2.686685909,-3.385655913
36000,-3.55767077,-3.397175238,-2.901420989,-2.692803137,-3.391773141
37000,-3.565702614,-3.40568039,-2.912843506,-2.698752748,-3.397722753
38000,-3.5732562,-3.413778511,-2.923884812,-2.704543685,-3.403513689
39000,-3.580692047,-3.421452471,-2.935228008,-2.71018419,-3.409154194
40000,-3.587964714,-3.428627789,-2.945984414,-2.715681882,-3.414651886
41000,-3.595315062,-3.436369429,-2.955861794,-2.721043815,-3.420013819
42000,-3.602411042,-3.443633566,-2.965602184,-2.726276532,-3.425246536
43000,-3.609345685,-3.450391111,-2.973568476,-2.731386114,-3.430356119
44000,-3.615990859,-3.456999148,-2.981504632,-2.736378225,-3.435348229
45000,-3.622540752,-3.464140272,-2.989232918,-2.741258143,-3.440228148
46000,-3.628933985,-3.471013921,-2.995941431,-2.746030802,-3.445000807
47000,-3.635077714,-3.477850613,-3.002663426,-2.750700815,-3.44967082
48000,-3.641497892,-3.484548739,-3.008926396,-2.755272505,-3.454242509
49000,-3.647587848,-3.491120293,-3.015071879,-2.759749926,-3.458719931
50000,-3.653621594,-3.497471829,-3.021819025,-2.764136889,-3.463106893
51000,-3.659482517,-3.503618406,-3.028112115,-2.768436974,-3.467406979
52000,-3.665041875,-3.509374428,-3.033847937,-2.772653558,-3.471623563
53000,-3.67053093,-3.515441085,-3.039600579,-2.776789821,-3.475759826
54000,-3.675882236,-3.521489778,-3.045232311,-2.780848766,-3.479818771
55000,-3.681158555,-3.527635616,-3.051263389,-2.784833231,-3.483803235
56000,-3.686358418,-3.533648503,-3.057302585,-2.7887459,-3.487715904
57000,-3.691894665,-3.539870741,-3.062936699,-2.792589314,-3.491559319
58000,-3.697227639,-3.546544053,-3.068660634,-2.796365883,-3.495335888
59000,-3.702307318,-3.552620224,-3.074101851,-2.800077892,-3.499047897
60000,-3.707715123,-3.558782615,-3.079481707,-2.803727512,-3.502697516
61000,-3.712989226,-3.565364041,-3.085042599,-2.807316804,-3.506286808
62000,-3.718380389,-3.571839278,-3.090260556,-2.810847731,-3.509817736
63000,-3.723853115,-3.578271067,-3.09562261,-2.814322161,-3.513292165
64000,-3.729509825,-3.584704391,-3.101091158,-2.817741873,-3.516711878
65000,-3.734953288,-3.590645194,-3.107149936,-2.821108565,-3.520078569
66000,-3.740372678,-3.596860596,-3.112350634,-2.824423854,-3.523393859
67000,-3.745587283,-3.602682346,-3.117931054,-2.827689288,-3.526659292
68000,-3.751019455,-3.608412176,-3.123596814,-2.830906343,-3.529876347
69000,-3.756287457,-3.613882882,-3.129307635,-2.834076432,-3.533046436
70000,-3.761835925,-3.619282376,-3.134627117,-2.837200906,-3.536170911
71000,-3.76762657,-3.624497333,-3.140176262,-2.840281061,-3.539251065
72000,-3.77335628,-3.629601651,-3.145110026,-2.843318135,-3.542288139
73000,-3.778951087,-3.6345532,-3.151013252,-2.846313316,-3.545283321
74000,-3.784613622,-3.639431198,-3.156804608,-2.849267746,-3.548237751
75000,-3.790535923,-3.644018148,-3.16239578,-2.852182518,-3.551152522
76000,-3.796070062,-3.648795261,-3.167995288,-2.855058683,-3.554028687
77000,-3.80147487,-3.653439709,-3.171982999,-2.857897249,-3.556867253
78000,-3.807215174,-3.658245066,-3.175742659,-2.860699188,-3.559669192
79000,-3.812910967,-3.663060205,-3.179610014,-2.863465432,-3.562435436
80000,-3.818425071,-3.668153796,-3.18372157,-2.86619688,-3.565166884
81000,-3.824120148,-3.672919103,-3.187537206,-2.868894396,-3.5678644
82000,-3.830028889,-3.677869641,-3.191493293,-2.871558813,-3.570528817
83000,-3.835864345,-3.682801939,-3.194339453,-2.874190933,-3.573160937
84000,-3.842026737,-3.687875557,-3.196943903,-2.876791529,-3.575761534
85000,-3.847925796,-3.693622157,-3.199145507,-2.879361349,-3.578331354
86000,-3.853648669,-3.698785468,-3.200327307,-2.881901112,-3.580871116
87000,-3.859570526,-3.704197675,-3.201492991,-2.884411513,-3.583381517
88000,-3.86548184,-3.709070995,-3.202826669,-2.886893222,-3.585863227
89000,-3.871196998,-3.713500866,-3.204341702,-2.88934689,-3.588316894
90000,-3.876939298,-3.71807395,-3.206397477,-2.891773141,-3.590743145
91000,-3.882722073,-3.722709461,-3.207853545,-2.894172583,-3.593142587
92000,-3.888929128,-3.727459903,-3.209368663,-2.8965458,-3.595515804
93000,-3.89494308,-3.73240592,-3.210673875,-2.898893361,-3.597863365
94000,-3.900993071,-3.73718122,-3.212133758,-2.901215813,-3.600185818
95000,-3.90643474,-3.742059967,-3.213506249,-2.903513689,-3.602483693
96000,-3.91205185,-3.746926238,-3.214877393,-2.905787503,-3.604757507
97000,-3.917735376,-3.751673553,-3.216227871,-2.908037754,-3.607007758
98000,-3.923887728,-3.756805633,-3.217739557,-2.910264924,-3.609234929
99000,-3.929337936,-3.761712967,-3.219098259,-2.912469484,-3.611439488
100000,-3.935179002,-3.766341524,-3.220529774,-2.914651886,-3.613621891
110000,-3.997168961,-3.815200718,-3.234134827,-2.935348229,-3.634318233
120000,-4.060445805,-3.859441679,-3.248371444,-2.954242509,-3.653212514
130000,-4.124198172,-3.905619722,-3.2623407,-2.971623563,-3.670593567
140000,-4.200328685,-3.946318575,-3.278930871,-2.987715904,-3.686685909
150000,-4.292114861,-3.974743302,-3.296634668,-3.002697516,-3.70166752
160000,-4.391516755,-3.999900123,-3.314207222,-3.016711878,-3.715681882
170000,-4.493819794,-4.027329782,-3.332991842,-3.029876347,-3.728846351
180000,-4.577442987,-4.056065476,-3.35122151,-3.042288139,-3.741258143
190000,-4.651111276,-4.086604755,-3.370130862,-3.054028687,-3.752998691
200000,-4.735229385,-4.119569441,-3.389656092,-3.065166884,-3.764136889
210000,-4.843784116,-4.151109186,-3.400528501,-3.075761534,-3.774731538
220000,-4.986109939,-4.176538812,-3.411086571,-3.085863227,-3.784833231
230000,-5.163232952,-4.203134384,-3.421818242,-3.095515804,-3.794485809
240000,-5.30989256,-4.230851699,-3.43303837,-3.104757507,-3.803727512
250000,-5.536554967,-4.261949161,-3.444203263,-3.113621891,-3.812591895
260000,,-4.29537768,-3.455677656,-3.12213856,-3.821108565
270000,,-4.333032981,-3.479368451,-3.130333768,-3.829303773
280000,,-4.372490768,-3.49298926,-3.138230902,-3.837200906
290000,,-4.414922972,-3.508426813,-3.145850885,-3.84482089
300000,,-4.461376003,-3.522472145,-3.153212514,-3.852182518
310000,,-4.514477315,-3.536720828,-3.160332733,-3.859302738
320000,,-4.574547298,-3.551845784,-3.167226876,-3.86619688
330000,,-4.645757065,-3.567797409,-3.173908856,-3.872878861
340000,,-4.731258262,-3.584452426,-3.180391345,-3.879361349
350000,,-4.833984543,-3.601606823,-3.186685909,-3.885655913
360000,,-4.969764704,-3.617667712,-3.192803137,-3.891773141
370000,,-5.172049471,-3.635126451,-3.198752748,-3.897722753
380000,,-5.55642412,-3.653842696,-3.204543685,-3.903513689
390000,,,-3.672457167,-3.21018419,-3.909154194
400000,,,-3.693390569,-3.215681882,-3.914651886
410000,,,-3.71511603,-3.221043815,-3.920013819
420000,,,-3.736460977,-3.226276532,-3.925246536
430000,,,-3.761519818,-3.231386114,-3.930356119
440000,,,-3.785248845,-3.236378225,-3.935348229
450000,,,-3.810790509,-3.241258143,-3.940228148
460000,,,-3.841091965,-3.246030802,-3.945000807
470000,,,-3.871255112,-3.250700815,-3.94967082
480000,,,-3.905871409,-3.255272505,-3.954242509
490000,,,-3.94095183,-3.259749926,-3.958719931
500000,,,-3.977654122,-3.264136889,-3.963106893
510000,,,-4.022596518,-3.268436974,-3.967406979
520000,,,-4.066922903,-3.272653558,-3.971623563
530000,,,-4.120749247,-3.276789821,-3.975759826
540000,,,-4.183486935,-3.280848766,-3.979818771
550000,,,-4.259811062,-3.284833231,-3.983803235
560000,,,-4.343135507,-3.2887459,-3.987715904
570000,,,-4.450972201,-3.292589314,-3.991559319
580000,,,-4.605548318,-3.296365883,-3.995335888
590000,,,-4.808912446,-3.300077892,-3.999047897
600000,,,-5.305745887,-3.303727512,-4.002697516
610000,,,,-3.307316804,-4.006286808
620000,,,,-3.310847731,-4.009817736
630000,,,,-3.314322161,-4.013292165
640000,,,,-3.317741873,-4.016711878
650000,,,,-3.321108565,-4.020078569
660000,,,,-3.324423854,-4.023393859
670000,,,,-3.327689288,-4.026659292
680000,,,,-3.330906343,-4.029876347
690000,,,,-3.334076432,-4.033046436
700000,,,,-3.337200906,-4.036170911
710000,,,,-3.340281061,-4.039251065
720000,,,,-3.343318135,-4.042288139
730000,,,,-3.346313316,-4.045283321
740000,,,,-3.349267746,-4.048237751
750000,,,,-3.352182518,-4.051152522
760000,,,,-3.355058683,-4.054028687
770000,,,,-3.357897249,-4.056867253
780000,,,,-3.360699188,-4.059669192
790000,,,,-3.363465432,-4.062435436
800000,,,,-3.36619688,-4.065166884
810000,,,,-3.368894396,-4.0678644
820000,,,,-3.371558813,-4.070528817
830000,,,,-3.374190933,-4.073160937
840000,,,,-3.376791529,-4.075761534
850000,,,,-3.379361349,-4.078331354
860000,,,,-3.381901112,-4.080871116
870000,,,,-3.384411513,-4.083381517
880000,,,,-3.386893222,-4.085863227
890000,,,,-3.38934689,-4.088316894
900000,,,,-3.391773141,-4.090743145
910000,,,,-3.394172583,-4.093142587
920000,,,,-3.3965458,-4.095515804
930000,,,,-3.398893361,-4.097863365
940000,,,,-3.401215813,-4.100185818
950000,,,,-3.403513689,-4.102483693
960000,,,,-3.405787503,-4.104757507
970000,,,,-3.408037754,-4.107007758
980000,,,,-3.410264924,-4.109234929
990000,,,,-3.412469484,-4.111439488
1000000,,,,-3.414651886,-4.113621891
1100000,,,,-3.435348229,-4.134318233
1200000,,,,-3.454242509,-4.153212514
1300000,,,,-3.471623563,-4.170593567
1400000,,,,-3.487715904,-4.186685909
1500000,,,,-3.502697516,-4.20166752
1600000,,,,-3.516711878,-4.215681882
1700000,,,,-3.529876347,-4.228846351
1800000,,,,-3.542288139,-4.241258143
1900000,,,,-3.554028687,-4.252998691
2000000,,,,-3.565166884,-4.264136889
2100000,,,,-3.575761534,-4.274731538
2200000,,,,-3.585863227,-4.284833231
2300000,,,,-3.595515804,-4.294485809
2400000,,,,-3.604757507,-4.303727512
2500000,,,,-3.613621891,-4.312591895
2600000,,,,-3.62213856,-4.321108565
2700000,,,,-3.630333768,-4.329303773
2800000,,,,-3.638230902,-4.337200906
2900000,,,,-3.645850885,-4.34482089
3000000,,,,-3.653212514,-4.352182518
3100000,,,,-3.660332733,-4.359302738
3200000,,,,-3.667226876,-4.36619688
3300000,,,,-3.673908856,-4.372878861
3400000,,,,-3.680391345,-4.379361349
3500000,,,,-3.686685909,-4.385655913
3600000,,,,-3.692803137,-4.391773141
3700000,,,,-3.698752748,-4.397722753
3800000,,,,-3.704543685,-4.403513689
3900000,,,,-3.71018419,-4.409154194
4000000,,,,-3.715681882,-4.414651886
4100000,,,,-3.721043815,-4.420013819
4200000,,,,-3.726276532,-4.425246536
4300000,,,,-3.731386114,-4.430356119
4400000,,,,-3.736378225,-4.435348229
4500000,,,,-3.741258143,-4.440228148
4600000,,,,-3.746030802,-4.445000807
4700000,,,,-3.750700815,-4.44967082
4800000,,,,-3.755272505,-4.454242509
4900000,,,,-3.759749926,-4.458719931
5000000,,,,-3.764136889,-4.463106893
5100000,,,,-3.768436974,-4.467406979
5200000,,,,-3.772653558,-4.471623563
5300000,,,,-3.776789821,-4.475759826
5400000,,,,-3.780848766,-4.479818771
5500000,,,,-3.784833231,-4.483803235
5600000,,,,-3.7887459,-4.487715904
5700000,,,,-3.792589314,-4.491559319
5800000,,,,-3.796365883,-4.495335888
5900000,,,,-3.800077892,-4.499047897
6000000,,,,-3.803727512,-4.502697516
6100000,,,,-3.807316804,-4.506286808
6200000,,,,-3.810847731,-4.509817736
6300000,,,,-3.814322161,-4.513292165
6400000,,,,-3.817741873,-4.516711878
6500000,,,,-3.821108565,-4.520078569
6600000,,,,-3.824423854,-4.523393859
6700000,,,,-3.827689288,-4.526659292
6800000,,,,-3.830906343,-4.529876347
6900000,,,,-3.834076432,-4.533046436
7000000,,,,-3.837200906,-4.536170911
7100000,,,,-3.840281061,-4.539251065
7200000,,,,-3.843318135,-4.542288139
7300000,,,,-3.846313316,-4.545283321
7400000,,,,-3.849267746,-4.548237751
7500000,,,,-3.852182518,-4.551152522
7600000,,,,-3.855058683,-4.554028687
7700000,,,,-3.857897249,-4.556867253
7800000,,,,-3.860699188,-4.559669192
7900000,,,,-3.863465432,-4.562435436
8000000,,,,-3.86619688,-4.565166884
8100000,,,,-3.868894396,-4.5678644
8200000,,,,-3.871558813,-4.570528817
8300000,,,,-3.874190933,-4.573160937
8400000,,,,-3.876791529,-4.575761534
8500000,,,,-3.879361349,-4.578331354
8600000,,,,-3.881901112,-4.580871116
8700000,,,,-3.884411513,-4.583381517
8800000,,,,-3.886893222,-4.585863227
8900000,,,,-3.88934689,-4.588316894
9000000,,,,-3.891773141,-4.590743145
9100000,,,,-3.894172583,-4.593142587
9200000,,,,-3.8965458,-4.595515804
9300000,,,,-3.898893361,-4.597863365
9400000,,,,-3.901215813,-4.600185818
9500000,,,,-3.903513689,-4.602483693
9600000,,,,-3.905787503,-4.604757507
9700000,,,,-3.908037754,-4.607007758
9800000,,,,-3.910264924,-4.609234929
9900000,,,,-3.912469484,-4.611439488
10000000,,,,-3.914651886,-4.613621891


==> TikZFigures/latencyTail_coc_independent_n_10_9_lambda_05_d.csv <==
x,d1,d2,d3,index_upper,index_lower
1,-0.211787705,-0.16457312,-0.11889594,-0.414651886,-1.113621891
2,-0.752522705,-0.587867513,-0.411701277,-0.565166884,-1.264136889
3,-0.985459279,-0.771904809,-0.547708331,-0.653212514,-1.352182518
4,-1.126941111,-0.883157528,-0.635178741,-0.715681882,-1.414651886
5,-1.225815129,-0.960549445,-0.69917277,-0.764136889,-1.463106893
6,-1.30053506,-1.018916479,-0.74943372,-0.803727512,-1.502697516
7,-1.35998268,-1.065331076,-0.790725583,-0.837200906,-1.536170911
8,-1.409036795,-1.103607343,-0.825719403,-0.86619688,-1.565166884
9,-1.450562133,-1.135992577,-0.856057144,-0.891773141,-1.590743145
10,-1.48641648,-1.164020348,-0.882803793,-0.914651886,-1.613621891
11,-1.517899333,-1.188685199,-0.906727172,-0.935348229,-1.634318233
12,-1.545922293,-1.210648001,-0.928347702,-0.954242509,-1.653212514
13,-1.571082204,-1.230454565,-0.948048708,-0.971623563,-1.670593567
14,-1.593934379,-1.248446022,-0.966162019,-0.987715904,-1.686685909
15,-1.614808684,-1.264931422,-0.982909278,-1.002697516,-1.70166752
16,-1.634010806,-1.28015634,-0.998494472,-1.016711878,-1.715681882
17,-1.651787828,-1.294258112,-1.013071441,-1.029876347,-1.728846351
18,-1.668352554,-1.307413647,-1.026749982,-1.042288139,-1.741258143
19,-1.683788719,-1.319732764,-1.039638998,-1.054028687,-1.752998691
20,-1.698296284,-1.331322775,-1.051821586,-1.065166884,-1.764136889
21,-1.711960368,-1.342249296,-1.063368616,-1.075761534,-1.774731538
22,-1.724888812,-1.352587559,-1.074356959,-1.085863227,-1.784833231
23,-1.73708323,-1.362384983,-1.084832993,-1.095515804,-1.794485809
24,-1.74863317,-1.371708536,-1.094838101,-1.104757507,-1.803727512
25,-1.759675144,-1.380630353,-1.104421107,-1.113621891,-1.812591895
26,-1.77019784,-1.389134276,-1.113599611,-1.12213856,-1.821108565
27,-1.780278448,-1.397284371,-1.122415262,-1.130333768,-1.829303773
28,-1.789922107,-1.405097337,-1.130907821,-1.138230902,-1.837200906
29,-1.799177698,-1.412613148,-1.139074194,-1.145850885,-1.84482089
30,-1.808078893,-1.419829459,-1.146951933,-1.153212514,-1.852182518
31,-1.816641483,-1.426787285,-1.154581555,-1.160332733,-1.859302738
32,-1.824884392,-1.433506506,-1.161944554,-1.167226876,-1.86619688
33,-1.832842585,-1.440003079,-1.169068751,-1.173908856,-1.872878861
34,-1.840540521,-1.446271041,-1.175982824,-1.180391345,-1.879361349
35,-1.84796824,-1.452334571,-1.182681871,-1.186685909,-1.885655913
36,-1.85515963,-1.45822755,-1.189194019,-1.192803137,-1.891773141
37,-1.862135891,-1.463954479,-1.195518536,-1.198752748,-1.897722753
38,-1.868888896,-1.469520381,-1.201675051,-1.204543685,-1.903513689
39,-1.875457074,-1.4749096,-1.207656484,-1.21018419,-1.909154194
40,-1.881819494,-1.480155054,-1.213485374,-1.215681882,-1.914651886
41,-1.888024007,-1.485267319,-1.219167824,-1.221043815,-1.920013819
42,-1.894031101,-1.490260226,-1.224714508,-1.226276532,-1.925246536
43,-1.899882177,-1.495118295,-1.230130448,-1.231386114,-1.930356119
44,-1.905599034,-1.499858945,-1.235402551,-1.236378225,-1.935348229
45,-1.91117409,-1.504486411,-1.240573432,-1.241258143,-1.940228148
46,-1.916586218,-1.509018886,-1.245617303,-1.246030802,-1.945000807
47,-1.921883971,-1.513437155,-1.250554193,-1.250700815,-1.94967082
48,-1.927077374,-1.517747215,-1.255371416,-1.255272505,-1.954242509
49,-1.932120962,-1.521988847,-1.260095265,-1.259749926,-1.958719931
50,-1.93708105,-1.526129356,-1.264716836,-1.264136889,-1.963106893
51,-1.941969423,-1.530176997,-1.269256432,-1.268436974,-1.967406979
52,-1.946716909,-1.534142272,-1.27370244,-1.272653558,-1.971623563
53,-1.95136238,-1.538036618,-1.278059065,-1.276789821,-1.975759826
54,-1.955897065,-1.541851721,-1.282342483,-1.280848766,-1.979818771
55,-1.960373504,-1.545600771,-1.28652603,-1.284833231,-1.983803235
56,-1.964729878,-1.54927646,-1.2906367,-1.2887459,-1.987715904
57,-1.969037451,-1.552870943,-1.294665936,-1.292589314,-1.991559319
58,-1.973260504,-1.556396659,-1.298628423,-1.296365883,-1.995335888
59,-1.977381125,-1.55986495,-1.302511883,-1.300077892,-1.999047897
60,-1.981417908,-1.563277553,-1.306341136,-1.303727512,-2.002697516
61,-1.985389419,-1.566631341,-1.310096226,-1.307316804,-2.006286808
62,-1.989260542,-1.569928461,-1.313791622,-1.310847731,-2.009817736
63,-1.993115995,-1.573164537,-1.317435773,-1.314322161,-2.013292165
64,-1.99688868,-1.57635335,-1.321020456,-1.317741873,-2.016711878
65,-2.00061283,-1.579470635,-1.324552314,-1.321108565,-2.020078569
66,-2.004267033,-1.582547074,-1.328043568,-1.324423854,-2.023393859
67,-2.007854503,-1.585593291,-1.331474599,-1.327689288,-2.026659292
68,-2.011388074,-1.588586986,-1.334843182,-1.330906343,-2.029876347
69,-2.014853908,-1.591540279,-1.338173651,-1.334076432,-2.033046436
70,-2.018276367,-1.594437554,-1.341444405,-1.337200906,-2.036170911
71,-2.021645388,-1.597303096,-1.34466801,-1.340281061,-2.039251065
72,-2.024966315,-1.60013127,-1.347851341,-1.343318135,-2.042288139
73,-2.02822917,-1.602918675,-1.350982057,-1.346313316,-2.045283321
74,-2.031468113,-1.605658044,-1.354068047,-1.349267746,-2.048237751
75,-2.034638772,-1.608358732,-1.357122897,-1.352182518,-2.051152522
76,-2.037793282,-1.611017403,-1.360136882,-1.355058683,-2.054028687
77,-2.040871279,-1.61365227,-1.363108577,-1.357897249,-2.056867253
78,-2.043926653,-1.616254324,-1.36603454,-1.360699188,-2.059669192
79,-2.046929832,-1.618825873,-1.368930879,-1.363465432,-2.062435436
80,-2.049870029,-1.621366008,-1.371776459,-1.36619688,-2.065166884
81,-2.052798339,-1.623877282,-1.374596098,-1.368894396,-2.0678644
82,-2.055679774,-1.626360721,-1.377376937,-1.371558813,-2.070528817
83,-2.058540446,-1.628807633,-1.38012142,-1.374190933,-2.073160937
84,-2.061372564,-1.631217502,-1.382819945,-1.376791529,-2.075761534
85,-2.064154599,-1.633598393,-1.385516793,-1.379361349,-2.078331354
86,-2.066894532,-1.635946899,-1.388181815,-1.381901112,-2.080871116
87,-2.069615561,-1.638279509,-1.390804181,-1.384411513,-2.083381517
88,-2.072308244,-1.640585854,-1.393398178,-1.386893222,-2.085863227
89,-2.074964459,-1.642856728,-1.39595977,-1.38934689,-2.088316894
90,-2.077580679,-1.645102266,-1.398488824,-1.391773141,-2.090743145
91,-2.080162921,-1.647338651,-1.40099569,-1.394172583,-2.093142587
92,-2.082708223,-1.649528377,-1.403472858,-1.3965458,-2.095515804
93,-2.085261713,-1.651706062,-1.405937737,-1.398893361,-2.097863365
94,-2.087757956,-1.653863816,-1.408369407,-1.401215813,-2.100185818
95,-2.09021795,-1.655983484,-1.410777897,-1.403513689,-2.102483693
96,-2.092647175,-1.658106533,-1.413164711,-1.405787503,-2.104757507
97,-2.095084876,-1.660206942,-1.415520371,-1.408037754,-2.107007758
98,-2.097477735,-1.662253779,-1.417853377,-1.410264924,-2.109234929
99,-2.099824603,-1.664301408,-1.42015941,-1.412469484,-2.111439488
100,-2.102170101,-1.666327152,-1.422450871,-1.414651886,-2.113621891
110,-2.124204241,-1.685528624,-1.444095905,-1.435348229,-2.134318233
120,-2.14430486,-1.703039699,-1.463850351,-1.454242509,-2.153212514
130,-2.162751744,-1.719089685,-1.481983637,-1.471623563,-2.170593567
140,-2.179780669,-1.734018012,-1.498826972,-1.487715904,-2.186685909
150,-2.195589575,-1.747913459,-1.514516747,-1.502697516,-2.20166752
160,-2.2103502,-1.760923733,-1.529175817,-1.516711878,-2.215681882
170,-2.224217178,-1.773181353,-1.542912149,-1.529876347,-2.228846351
180,-2.237274858,-1.784728873,-1.55593766,-1.542288139,-2.241258143
190,-2.249557101,-1.795666532,-1.568239374,-1.554028687,-2.252998691
200,-2.261153034,-1.806039299,-1.57994515,-1.565166884,-2.264136889
210,-2.272299367,-1.815921498,-1.591080995,-1.575761534,-2.274731538
220,-2.282821726,-1.825388293,-1.601759684,-1.585863227,-2.284833231
230,-2.292890334,-1.834435221,-1.611929469,-1.595515804,-2.294485809
240,-2.302555307,-1.84313566,-1.621680514,-1.604757507,-2.303727512
250,-2.311782064,-1.851489118,-1.63104929,-1.613621891,-2.312591895
260,-2.32068587,-1.859506349,-1.640073552,-1.62213856,-2.321108565
270,-2.329200773,-1.867210544,-1.64877843,-1.630333768,-2.329303773
280,-2.337374742,-1.874624344,-1.657103169,-1.638230902,-2.337200906
290,-2.345240007,-1.88180249,-1.665188424,-1.645850885,-2.34482089
300,-2.352892365,-1.88875036,-1.672995552,-1.653212514,-2.352182518
310,-2.360312546,-1.895498856,-1.68051145,-1.660332733,-2.359302738
320,-2.36738309,-1.902085947,-1.687818706,-1.667226876,-2.36619688
330,-2.374312488,-1.908425432,-1.69488788,-1.673908856,-2.372878861
340,-2.381011914,-1.914638127,-1.701732851,-1.680391345,-2.379361349
350,-2.387517711,-1.92065321,-1.708385451,-1.686685909,-2.385655913
360,-2.393803141,-1.926514325,-1.714889996,-1.692803137,-2.391773141
370,-2.399851085,-1.932204733,-1.721193371,-1.698752748,-2.397722753
380,-2.405822992,-1.937750651,-1.727345838,-1.704543685,-2.403513689
390,-2.411617687,-1.943159992,-1.733369786,-1.71018419,-2.409154194
400,-2.41723971,-1.948415135,-1.739177835,-1.715681882,-2.414651886
410,-2.422763336,-1.953577692,-1.744879861,-1.721043815,-2.420013819
420,-2.42813308,-1.958654616,-1.75047229,-1.726276532,-2.425246536
430,-2.433376572,-1.963608195,-1.755950701,-1.731386114,-2.430356119
440,-2.438486351,-1.968460701,-1.761242336,-1.736378225,-2.435348229
450,-2.443422291,-1.973234942,-1.766447282,-1.741258143,-2.440228148
460,-2.448258048,-1.977853661,-1.771518949,-1.746030802,-2.445000807
470,-2.452979381,-1.982401819,-1.776469793,-1.750700815,-2.44967082
480,-2.457608212,-1.986899917,-1.781369531,-1.755272505,-2.454242509
490,-2.462164162,-1.991275603,-1.786168574,-1.759749926,-2.458719931
500,-2.466641721,-1.995563317,-1.790918825,-1.764136889,-2.463106893
510,-2.470983217,-1.999772402,-1.795556207,-1.768436974,-2.467406979
520,-2.475292258,-2.003847119,-1.800094462,-1.772653558,-2.471623563
530,-2.479467996,-2.007872591,-1.804518161,-1.776789821,-2.475759826
540,-2.48358442,-2.011834583,-1.808870045,-1.780848766,-2.479818771
550,-2.487663338,-2.015727307,-1.813154086,-1.784833231,-2.483803235
560,-2.491626924,-2.01956037,-1.817371048,-1.7887459,-2.487715904
570,-2.495522068,-2.023339201,-1.821470461,-1.792589314,-2.491559319
580,-2.499364963,-2.027091381,-1.825534709,-1.796365883,-2.495335888
590,-2.503155974,-2.030770193,-1.829519079,-1.800077892,-2.499047897
600,-2.506898313,-2.034408785,-1.833431448,-1.803727512,-2.502697516
610,-2.51061421,-2.03798094,-1.837266716,-1.807316804,-2.506286808
620,-2.51423472,-2.041516963,-1.841030944,-1.810847731,-2.509817736
630,-2.517826279,-2.045001126,-1.844756266,-1.814322161,-2.513292165
640,-2.521275109,-2.048405818,-1.848417007,-1.817741873,-2.516711878
650,-2.524706913,-2.051788724,-1.852037073,-1.821108565,-2.520078569
660,-2.528065246,-2.05511584,-1.855596367,-1.824423854,-2.523393859
670,-2.531426569,-2.058404996,-1.85909888,-1.827689288,-2.526659292
680,-2.534744034,-2.061669344,-1.862540492,-1.830906343,-2.529876347
690,-2.537973107,-2.064852107,-1.865931191,-1.834076432,-2.533046436
700,-2.541138187,-2.067981417,-1.869303022,-1.837200906,-2.536170911
710,-2.54424727,-2.071083767,-1.872633471,-1.840281061,-2.539251065
720,-2.547308933,-2.074185665,-1.875925325,-1.843318135,-2.542288139
730,-2.550352852,-2.077190337,-1.879136832,-1.846313316,-2.545283321
740,-2.553352564,-2.080207636,-1.882328607,-1.849267746,-2.548237751
750,-2.556298087,-2.083136218,-1.885482755,-1.852182518,-2.551152522
760,-2.559199347,-2.086024535,-1.888585173,-1.855058683,-2.554028687
770,-2.562038047,-2.088847666,-1.891659825,-1.857897249,-2.556867253
780,-2.564821435,-2.091705308,-1.894657842,-1.860699188,-2.559669192
790,-2.567635937,-2.094492846,-1.897637412,-1.863465432,-2.562435436
800,-2.570400314,-2.097241451,-1.900602501,-1.86619688,-2.565166884
810,-2.573111537,-2.099942286,-1.903536148,-1.868894396,-2.5678644
820,-2.575797764,-2.102619592,-1.906388281,-1.871558813,-2.570528817
830,-2.578439175,-2.105316604,-1.909274176,-1.874190933,-2.573160937
840,-2.581054044,-2.107969432,-1.912084091,-1.876791529,-2.575761534
850,-2.583654779,-2.110586179,-1.914883102,-1.879361349,-2.578331354
860,-2.586204684,-2.113161527,-1.917625464,-1.881901112,-2.580871116
870,-2.588739155,-2.11572871,-1.920339556,-1.884411513,-2.583381517
880,-2.591218352,-2.118319142,-1.923071007,-1.886893222,-2.585863227
890,-2.59367242,-2.120860177,-1.925754694,-1.88934689,-2.588316894
900,-2.596113701,-2.123373122,-1.928354894,-1.891773141,-2.590743145
910,-2.598561373,-2.125892393,-1.93095564,-1.894172583,-2.593142587
920,-2.600945285,-2.128373831,-1.933537767,-1.8965458,-2.595515804
930,-2.603339045,-2.130853504,-1.936069136,-1.898893361,-2.597863365
940,-2.605643418,-2.133294934,-1.93857949,-1.901215813,-2.600185818
950,-2.60794987,-2.135672346,-1.941051882,-1.903513689,-2.602483693
960,-2.610214645,-2.138028945,-1.943526952,-1.905787503,-2.604757507
970,-2.612468516,-2.140348661,-1.945980387,-1.908037754,-2.607007758
980,-2.614752569,-2.14266509,-1.948413784,-1.910264924,-2.609234929
990,-2.616983788,-2.144955496,-1.95082851,-1.912469484,-2.611439488
1000,-2.619244782,-2.147222019,-1.953205224,-1.914651886,-2.613621891
1100,-2.640208328,-2.16887601,-1.975822798,-1.935348229,-2.634318233
1200,-2.659206804,-2.188569112,-1.996553986,-1.954242509,-2.653212514
1300,-2.676723761,-2.206871266,-2.01570272,-1.971623563,-2.670593567
1400,-2.692759693,-2.224358828,-2.033416309,-1.987715904,-2.686685909
1500,-2.70769474,-2.240539759,-2.050103042,-2.002697516,-2.70166752
1600,-2.721758024,-2.255751152,-2.065760788,-2.016711878,-2.715681882
1700,-2.734898561,-2.26987782,-2.080562951,-2.029876347,-2.728846351
1800,-2.747178753,-2.28355023,-2.094779278,-2.042288139,-2.741258143
1900,-2.758705851,-2.296675857,-2.108333387,-2.054028687,-2.752998691
2000,-2.769623637,-2.30899007,-2.121256402,-2.065166884,-2.764136889
2100,-2.780198642,-2.320766216,-2.133497516,-2.075761534,-2.774731538
2200,-2.790187246,-2.33188798,-2.145219165,-2.085863227,-2.784833231
2300,-2.799778699,-2.342426172,-2.156427644,-2.095515804,-2.794485809
2400,-2.808871332,-2.352708593,-2.167036592,-2.104757507,-2.803727512
2500,-2.817641849,-2.362528283,-2.17736648,-2.113621891,-2.812591895
2600,-2.825966372,-2.371827555,-2.18732216,-2.12213856,-2.821108565
2700,-2.834067818,-2.380836937,-2.196955044,-2.130333768,-2.829303773
2800,-2.841743983,-2.389742704,-2.206268269,-2.138230902,-2.837200906
2900,-2.849151799,-2.398389301,-2.215230694,-2.145850885,-2.84482089
3000,-2.856413494,-2.406862305,-2.22400639,-2.153212514,-2.852182518
3100,-2.863390397,-2.415165105,-2.232449216,-2.160332733,-2.859302738
3200,-2.870066287,-2.423086495,-2.240639063,-2.167226876,-2.86619688
3300,-2.876397578,-2.430912514,-2.248575538,-2.173908856,-2.872878861
3400,-2.882595452,-2.438552154,-2.256239294,-2.180391345,-2.879361349
3500,-2.88858356,-2.445911156,-2.263638241,-2.186685909,-2.885655913
3600,-2.894527966,-2.452840139,-2.270863893,-2.192803137,-2.891773141
3700,-2.900427427,-2.459714707,-2.277904425,-2.198752748,-2.897722753
3800,-2.906109949,-2.466258056,-2.284740269,-2.204543685,-2.903513689
3900,-2.911768908,-2.472789647,-2.291496752,-2.21018419,-2.909154194
4000,-2.917148951,-2.479088541,-2.2982371,-2.215681882,-2.914651886
4100,-2.922379223,-2.48545238,-2.304826816,-2.221043815,-2.920013819
4200,-2.927492764,-2.491691591,-2.311060402,-2.226276532,-2.925246536
4300,-2.93247499,-2.497619316,-2.317027572,-2.231386114,-2.930356119
4400,-2.937475549,-2.503504448,-2.322858611,-2.236378225,-2.935348229
4500,-2.942311839,-2.509164401,-2.328708181,-2.241258143,-2.940228148
4600,-2.947061859,-2.514641204,-2.334399779,-2.246030802,-2.945000807
4700,-2.951705057,-2.520129406,-2.340027924,-2.250700815,-2.94967082
4800,-2.956241731,-2.525504157,-2.345597028,-2.255272505,-2.954242509
4900,-2.960746142,-2.530778903,-2.351086786,-2.259749926,-2.958719931
5000,-2.965121384,-2.535936311,-2.356258415,-2.264136889,-2.963106893
5100,-2.969424158,-2.540918868,-2.361407821,-2.268436974,-2.967406979
5200,-2.973701309,-2.546005054,-2.366364927,-2.272653558,-2.971623563
5300,-2.977897987,-2.550990243,-2.371240697,-2.276789821,-2.975759826
5400,-2.982008511,-2.55575919,-2.376099238,-2.280848766,-2.979818771
5500,-2.986050635,-2.560622931,-2.380936005,-2.284833231,-2.983803235
5600,-2.990110781,-2.565310085,-2.385770338,-2.2887459,-2.987715904
5700,-2.993922214,-2.569955597,-2.390405803,-2.292589314,-2.991559319
5800,-2.997659822,-2.574568007,-2.395118677,-2.296365883,-2.995335888
5900,-3.001398505,-2.579170267,-2.399732561,-2.300077892,-2.999047897
6000,-3.005153831,-2.583599169,-2.404322932,-2.303727512,-3.002697516
6100,-3.008830208,-2.588085814,-2.40882416,-2.307316804,-3.006286808
6200,-3.012353841,-2.592374249,-2.413227202,-2.310847731,-3.009817736
6300,-3.015913955,-2.596491362,-2.417432601,-2.314322161,-3.013292165
6400,-3.019409022,-2.600670736,-2.421690473,-2.317741873,-3.016711878
6500,-3.022933361,-2.604775332,-2.425930167,-2.321108565,-3.020078569
6600,-3.02644453,-2.60874882,-2.430140793,-2.324423854,-3.023393859
6700,-3.029888468,-2.612717336,-2.434247074,-2.327689288,-3.026659292
6800,-3.033275998,-2.616566873,-2.438336067,-2.330906343,-3.029876347
6900,-3.036607465,-2.620401908,-2.44236337,-2.334076432,-3.033046436
7000,-3.039839951,-2.624303838,-2.446343155,-2.337200906,-3.036170911
7100,-3.043152794,-2.628031772,-2.450341128,-2.340281061,-3.039251065
7200,-3.046375109,-2.631719438,-2.454348305,-2.343318135,-3.042288139
7300,-3.049476452,-2.635458572,-2.458167365,-2.346313316,-3.045283321
7400,-3.052694722,-2.638968726,-2.461936383,-2.349267746,-3.048237751
7500,-3.055795266,-2.642558204,-2.465584091,-2.352182518,-3.051152522
7600,-3.058831069,-2.646125105,-2.469231734,-2.355058683,-3.054028687
7700,-3.061809622,-2.649793474,-2.472848988,-2.357897249,-3.056867253
7800,-3.064667595,-2.653330028,-2.476356917,-2.360699188,-3.059669192
7900,-3.067514565,-2.656827033,-2.479893936,-2.363465432,-3.062435436
8000,-3.07039309,-2.660282696,-2.483243898,-2.36619688,-3.065166884
8100,-3.073283109,-2.66381614,-2.486593269,-2.368894396,-3.0678644
8200,-3.076049661,-2.667134929,-2.489924119,-2.371558813,-3.070528817
8300,-3.07875168,-2.670453855,-2.493233927,-2.374190933,-3.073160937
8400,-3.08145909,-2.673850802,-2.496477735,-2.376791529,-3.075761534
8500,-3.084153435,-2.677211738,-2.499670745,-2.379361349,-3.078331354
8600,-3.08670178,-2.680470475,-2.50290759,-2.381901112,-3.080871116
8700,-3.089346251,-2.68372827,-2.50616289,-2.384411513,-3.083381517
8800,-3.091997261,-2.686945628,-2.509368533,-2.386893222,-3.085863227
8900,-3.09458517,-2.689995734,-2.512471358,-2.38934689,-3.088316894
9000,-3.097199457,-2.693139181,-2.515627688,-2.391773141,-3.090743145
9100,-3.099745419,-2.696203044,-2.518693556,-2.394172583,-3.093142587
9200,-3.102289905,-2.699378433,-2.521704408,-2.3965458,-3.095515804
9300,-3.104860997,-2.702510433,-2.524752563,-2.398893361,-3.097863365
9400,-3.107273902,-2.705564197,-2.527647031,-2.401215813,-3.100185818
9500,-3.109688546,-2.708697764,-2.530574476,-2.403513689,-3.102483693
9600,-3.112147051,-2.711693528,-2.533550421,-2.405787503,-3.104757507
9700,-3.114580538,-2.714751307,-2.536447564,-2.408037754,-3.107007758
9800,-3.116972586,-2.717813986,-2.539357097,-2.410264924,-3.109234929
9900,-3.119333292,-2.720920343,-2.54226945,-2.412469484,-3.111439488
10000,-3.121671266,-2.724039877,-2.54518394,-2.414651886,-3.113621891
11000,-3.144052212,-2.753187875,-2.571909933,-2.435348229,-3.134318233
12000,-3.164998505,-2.780753244,-2.595028321,-2.454242509,-3.153212514
13000,-3.184952493,-2.80670784,-2.617174408,-2.471623563,-3.170593567
14000,-3.204201289,-2.831231535,-2.637880719,-2.487715904,-3.186685909
15000,-3.222750121,-2.85512267,-2.656999499,-2.502697516,-3.20166752
16000,-3.241005644,-2.877689406,-2.67499713,-2.516711878,-3.215681882
17000,-3.258479682,-2.899219481,-2.691637307,-2.529876347,-3.228846351
18000,-3.275374377,-2.919831495,-2.707190112,-2.542288139,-3.241258143
19000,-3.291783971,-2.940572154,-2.721264913,-2.554028687,-3.252998691
20000,-3.307375129,-2.959656019,-2.734773093,-2.565166884,-3.264136889
21000,-3.322989242,-2.978097802,-2.74923977,-2.575761534,-3.274731538
22000,-3.338380376,-2.99519644,-2.763503297,-2.585863227,-3.284833231
23000,-3.352656156,-3.010400252,-2.777189657,-2.595515804,-3.294485809
24000,-3.367071212,-3.025147177,-2.789875523,-2.604757507,-3.303727512
25000,-3.380623843,-3.039741902,-2.802246524,-2.613621891,-3.312591895
26000,-3.394275948,-3.054257236,-2.813672122,-2.62213856,-3.321108565
27000,-3.407912109,-3.067429341,-2.823856338,-2.630333768,-3.329303773
28000,-3.420998837,-3.081327613,-2.833840256,-2.638230902,-3.337200906
29000,-3.433258548,-3.094684536,-2.843996936,-2.645850885,-3.34482089
30000,-3.44462861,-3.107982797,-2.854326038,-2.653212514,-3.352182518
31000,-3.455557382,-3.120738351,-2.864481267,-2.660332733,-3.359302738
32000,-3.466130115,-3.133110384,-2.875248375,-2.667226876,-3.36619688
33000,-3.47607413,-3.145145817,-2.886569082,-2.673908856,-3.372878861
34000,-3.485917337,-3.156814579,-2.897456533,-2.680391345,-3.379361349
35000,-3.495159566,-3.168174361,-2.908278538,-2.686685909,-3.385655913
36000,-3.504172699,-3.179107898,-2.918852959,-2.692803137,-3.391773141
37000,-3.513062549,-3.189246103,-2.930166576,-2.698752748,-3.397722753
38000,-3.521364253,-3.199714682,-2.94111828,-2.704543685,-3.403513689
39000,-3.529557165,-3.210925084,-2.951972876,-2.71018419,-3.409154194
40000,-3.537859659,-3.222323838,-2.96258386,-2.715681882,-3.414651886
41000,-3.545255724,-3.233359654,-2.972530518,-2.721043815,-3.420013819
42000,-3.552818703,-3.243879875,-2.982786298,-2.726276532,-3.425246536
43000,-3.560451002,-3.254197048,-2.992875099,-2.731386114,-3.430356119
44000,-3.568035073,-3.264751711,-3.003192914,-2.736378225,-3.435348229
45000,-3.575247364,-3.276117631,-3.012801791,-2.741258143,-3.440228148
46000,-3.582002157,-3.286227299,-3.022971821,-2.746030802,-3.445000807
47000,-3.588614337,-3.295333957,-3.033573838,-2.750700815,-3.44967082
48000,-3.595299669,-3.30452095,-3.044195875,-2.755272505,-3.454242509
49000,-3.60188978,-3.31325651,-3.054239028,-2.759749926,-3.458719931
50000,-3.608271177,-3.322563696,-3.062996945,-2.764136889,-3.463106893
51000,-3.61445807,-3.331748306,-3.071715807,-2.768436974,-3.467406979
52000,-3.621099044,-3.341074207,-3.080084996,-2.772653558,-3.471623563
53000,-3.627739927,-3.349532196,-3.087620094,-2.776789821,-3.475759826
54000,-3.634358541,-3.357874935,-3.095284994,-2.780848766,-3.479818771
55000,-3.640925673,-3.366553764,-3.103552601,-2.784833231,-3.483803235
56000,-3.647421971,-3.375424003,-3.111399898,-2.7887459,-3.487715904
57000,-3.653903373,-3.383727239,-3.119393889,-2.792589314,-3.491559319
58000,-3.660639998,-3.39239702,-3.127056298,-2.796365883,-3.495335888
59000,-3.667565579,-3.401065117,-3.134101631,-2.800077892,-3.499047897
60000,-3.673696916,-3.410246936,-3.139854922,-2.803727512,-3.502697516
61000,-3.680063638,-3.419641914,-3.144725619,-2.807316804,-3.506286808
62000,-3.686092724,-3.428893543,-3.149915218,-2.810847731,-3.509817736
63000,-3.691918166,-3.438017796,-3.155067022,-2.814322161,-3.513292165
64000,-3.697909449,-3.446428855,-3.160175785,-2.817741873,-3.516711878
65000,-3.70362224,-3.45476094,-3.165787272,-2.821108565,-3.520078569
66000,-3.710001024,-3.463652443,-3.171543121,-2.824423854,-3.523393859
67000,-3.71629633,-3.472312111,-3.177125458,-2.827689288,-3.526659292
68000,-3.72225559,-3.481271597,-3.182665389,-2.830906343,-3.529876347
69000,-3.72869288,-3.489400036,-3.188405557,-2.834076432,-3.533046436
70000,-3.735139693,-3.49766849,-3.194265405,-2.837200906,-3.536170911
71000,-3.741750738,-3.50535988,-3.200110379,-2.840281061,-3.539251065
72000,-3.74838611,-3.513606363,-3.206241733,-2.843318135,-3.542288139
73000,-3.75498854,-3.52233477,-3.212791814,-2.846313316,-3.545283321
74000,-3.761201436,-3.530855717,-3.21832144,-2.849267746,-3.548237751
75000,-3.767507047,-3.539691634,-3.223793669,-2.852182518,-3.551152522
76000,-3.773892659,-3.547571038,-3.229595025,-2.855058683,-3.554028687
77000,-3.77992854,-3.555017329,-3.235135222,-2.857897249,-3.556867253
78000,-3.78558006,-3.563136366,-3.241004887,-2.860699188,-3.559669192
79000,-3.790243777,-3.570582045,-3.247710258,-2.863465432,-3.562435436
80000,-3.795036676,-3.578807531,-3.253744221,-2.86619688,-3.565166884
81000,-3.799384762,-3.587136426,-3.260604889,-2.868894396,-3.5678644
82000,-3.803870812,-3.594078491,-3.267889427,-2.871558813,-3.570528817
83000,-3.808300329,-3.601098659,-3.275109996,-2.874190933,-3.573160937
84000,-3.812036749,-3.609315655,-3.282301209,-2.876791529,-3.575761534
85000,-3.816158118,-3.616558072,-3.289438407,-2.879361349,-3.578331354
86000,-3.820186906,-3.623538018,-3.296724101,-2.881901112,-3.580871116
87000,-3.824259212,-3.629925682,-3.304218097,-2.884411513,-3.583381517
88000,-3.828086415,-3.63570797,-3.309842032,-2.886893222,-3.585863227
89000,-3.83243752,-3.643249647,-3.316940346,-2.88934689,-3.588316894
90000,-3.836686528,-3.64964536,-3.323059597,-2.891773141,-3.590743145
91000,-3.840541092,-3.656187827,-3.329240349,-2.894172583,-3.593142587
92000,-3.844129774,-3.662970253,-3.335134353,-2.8965458,-3.595515804
93000,-3.847259246,-3.670081686,-3.340105656,-2.898893361,-3.597863365
94000,-3.85032527,-3.676603502,-3.34466848,-2.901215813,-3.600185818
95000,-3.853481274,-3.682730813,-3.349983074,-2.903513689,-3.602483693
96000,-3.856214152,-3.688795179,-3.354895214,-2.905787503,-3.604757507
97000,-3.859504526,-3.696294323,-3.35958714,-2.908037754,-3.607007758
98000,-3.862481318,-3.702615967,-3.36543608,-2.910264924,-3.609234929
99000,-3.8657655,-3.709495713,-3.369870231,-2.912469484,-3.611439488
100000,-3.869148603,-3.716764372,-3.374767828,-2.914651886,-3.613621891
110000,-3.902534445,-3.789823324,-3.426485559,-2.935348229,-3.634318233
120000,-3.938581451,-3.843408451,-3.489704377,-2.954242509,-3.653212514
130000,-3.978232026,-3.894520472,-3.561847028,-2.971623563,-3.670593567
140000,-4.019596624,-3.949411461,-3.646816862,-2.987715904,-3.686685909
150000,-4.057907577,-4.012146117,-3.736714347,-3.002697516,-3.70166752
160000,-4.098923283,-4.082657315,-3.820646443,-3.016711878,-3.715681882
170000,-4.134144214,-4.167791365,-3.914470392,-3.029876347,-3.728846351
180000,-4.171030923,-4.264520867,-4.009647822,-3.042288139,-3.741258143
190000,-4.211471045,-4.347627934,-4.113430318,-3.054028687,-3.752998691
200000,-4.246570158,-4.4482817,-4.243409528,-3.065166884,-3.764136889
210000,-4.278444926,-4.562995034,-4.354155431,-3.075761534,-3.774731538
220000,-4.311215452,-4.711259061,-4.467882882,-3.085863227,-3.784833231
230000,-4.347453915,-4.953426802,-4.612806005,-3.095515804,-3.794485809
240000,-4.381878654,-5.337525496,-4.847834008,-3.104757507,-3.803727512
250000,-4.403380914,-5.581201709,-5.317403707,-3.113621891,-3.812591895
260000,-4.425852935,-6.13371266,,-3.12213856,-3.821108565
270000,-4.449637097,,,-3.130333768,-3.829303773
280000,-4.474398097,,,-3.138230902,-3.837200906
290000,-4.501868715,,,-3.145850885,-3.84482089
300000,-4.531564046,,,-3.153212514,-3.852182518
310000,-4.563344477,,,-3.160332733,-3.859302738
320000,-4.595799377,,,-3.167226876,-3.86619688
330000,-4.63087695,,,-3.173908856,-3.872878861
340000,-4.670520761,,,-3.180391345,-3.879361349
350000,-4.712556598,,,-3.186685909,-3.885655913
360000,-4.759525636,,,-3.192803137,-3.891773141
370000,-4.813269623,,,-3.198752748,-3.897722753
380000,-4.876115706,,,-3.204543685,-3.903513689
390000,-4.945808422,,,-3.21018419,-3.909154194
400000,-5.028909786,,,-3.215681882,-3.914651886
410000,-5.129947417,,,-3.221043815,-3.920013819
420000,-5.266481748,,,-3.226276532,-3.925246536
430000,-5.467882883,,,-3.231386114,-3.930356119
440000,-5.887060023,,,-3.236378225,-3.935348229
450000,,,,-3.241258143,-3.940228148
460000,,,,-3.246030802,-3.945000807
470000,,,,-3.250700815,-3.94967082
480000,,,,-3.255272505,-3.954242509
490000,,,,-3.259749926,-3.958719931
500000,,,,-3.264136889,-3.963106893
510000,,,,-3.268436974,-3.967406979
520000,,,,-3.272653558,-3.971623563
530000,,,,-3.276789821,-3.975759826
540000,,,,-3.280848766,-3.979818771
550000,,,,-3.284833231,-3.983803235
560000,,,,-3.2887459,-3.987715904
570000,,,,-3.292589314,-3.991559319
580000,,,,-3.296365883,-3.995335888
590000,,,,-3.300077892,-3.999047897
600000,,,,-3.303727512,-4.002697516
610000,,,,-3.307316804,-4.006286808
620000,,,,-3.310847731,-4.009817736
630000,,,,-3.314322161,-4.013292165
640000,,,,-3.317741873,-4.016711878
650000,,,,-3.321108565,-4.020078569
660000,,,,-3.324423854,-4.023393859
670000,,,,-3.327689288,-4.026659292
680000,,,,-3.330906343,-4.029876347
690000,,,,-3.334076432,-4.033046436
700000,,,,-3.337200906,-4.036170911
710000,,,,-3.340281061,-4.039251065
720000,,,,-3.343318135,-4.042288139
730000,,,,-3.346313316,-4.045283321
740000,,,,-3.349267746,-4.048237751
750000,,,,-3.352182518,-4.051152522
760000,,,,-3.355058683,-4.054028687
770000,,,,-3.357897249,-4.056867253
780000,,,,-3.360699188,-4.059669192
790000,,,,-3.363465432,-4.062435436
800000,,,,-3.36619688,-4.065166884
810000,,,,-3.368894396,-4.0678644
820000,,,,-3.371558813,-4.070528817
830000,,,,-3.374190933,-4.073160937
840000,,,,-3.376791529,-4.075761534
850000,,,,-3.379361349,-4.078331354
860000,,,,-3.381901112,-4.080871116
870000,,,,-3.384411513,-4.083381517
880000,,,,-3.386893222,-4.085863227
890000,,,,-3.38934689,-4.088316894
900000,,,,-3.391773141,-4.090743145
910000,,,,-3.394172583,-4.093142587
920000,,,,-3.3965458,-4.095515804
930000,,,,-3.398893361,-4.097863365
940000,,,,-3.401215813,-4.100185818
950000,,,,-3.403513689,-4.102483693
960000,,,,-3.405787503,-4.104757507
970000,,,,-3.408037754,-4.107007758
980000,,,,-3.410264924,-4.109234929
990000,,,,-3.412469484,-4.111439488
1000000,,,,-3.414651886,-4.113621891
1100000,,,,-3.435348229,-4.134318233
1200000,,,,-3.454242509,-4.153212514
1300000,,,,-3.471623563,-4.170593567
1400000,,,,-3.487715904,-4.186685909
1500000,,,,-3.502697516,-4.20166752
1600000,,,,-3.516711878,-4.215681882
1700000,,,,-3.529876347,-4.228846351
1800000,,,,-3.542288139,-4.241258143
1900000,,,,-3.554028687,-4.252998691
2000000,,,,-3.565166884,-4.264136889
2100000,,,,-3.575761534,-4.274731538
2200000,,,,-3.585863227,-4.284833231
2300000,,,,-3.595515804,-4.294485809
2400000,,,,-3.604757507,-4.303727512
2500000,,,,-3.613621891,-4.312591895
2600000,,,,-3.62213856,-4.321108565
2700000,,,,-3.630333768,-4.329303773
2800000,,,,-3.638230902,-4.337200906
2900000,,,,-3.645850885,-4.34482089
3000000,,,,-3.653212514,-4.352182518
3100000,,,,-3.660332733,-4.359302738
3200000,,,,-3.667226876,-4.36619688
3300000,,,,-3.673908856,-4.372878861
3400000,,,,-3.680391345,-4.379361349
3500000,,,,-3.686685909,-4.385655913
3600000,,,,-3.692803137,-4.391773141
3700000,,,,-3.698752748,-4.397722753
3800000,,,,-3.704543685,-4.403513689
3900000,,,,-3.71018419,-4.409154194
4000000,,,,-3.715681882,-4.414651886
4100000,,,,-3.721043815,-4.420013819
4200000,,,,-3.726276532,-4.425246536
4300000,,,,-3.731386114,-4.430356119
4400000,,,,-3.736378225,-4.435348229
4500000,,,,-3.741258143,-4.440228148
4600000,,,,-3.746030802,-4.445000807
4700000,,,,-3.750700815,-4.44967082
4800000,,,,-3.755272505,-4.454242509
4900000,,,,-3.759749926,-4.458719931
5000000,,,,-3.764136889,-4.463106893
5100000,,,,-3.768436974,-4.467406979
5200000,,,,-3.772653558,-4.471623563
5300000,,,,-3.776789821,-4.475759826
5400000,,,,-3.780848766,-4.479818771
5500000,,,,-3.784833231,-4.483803235
5600000,,,,-3.7887459,-4.487715904
5700000,,,,-3.792589314,-4.491559319
5800000,,,,-3.796365883,-4.495335888
5900000,,,,-3.800077892,-4.499047897
6000000,,,,-3.803727512,-4.502697516
6100000,,,,-3.807316804,-4.506286808
6200000,,,,-3.810847731,-4.509817736
6300000,,,,-3.814322161,-4.513292165
6400000,,,,-3.817741873,-4.516711878
6500000,,,,-3.821108565,-4.520078569
6600000,,,,-3.824423854,-4.523393859
6700000,,,,-3.827689288,-4.526659292
6800000,,,,-3.830906343,-4.529876347
6900000,,,,-3.834076432,-4.533046436
7000000,,,,-3.837200906,-4.536170911
7100000,,,,-3.840281061,-4.539251065
7200000,,,,-3.843318135,-4.542288139
7300000,,,,-3.846313316,-4.545283321
7400000,,,,-3.849267746,-4.548237751
7500000,,,,-3.852182518,-4.551152522
7600000,,,,-3.855058683,-4.554028687
7700000,,,,-3.857897249,-4.556867253
7800000,,,,-3.860699188,-4.559669192
7900000,,,,-3.863465432,-4.562435436
8000000,,,,-3.86619688,-4.565166884
8100000,,,,-3.868894396,-4.5678644
8200000,,,,-3.871558813,-4.570528817
8300000,,,,-3.874190933,-4.573160937
8400000,,,,-3.876791529,-4.575761534
8500000,,,,-3.879361349,-4.578331354
8600000,,,,-3.881901112,-4.580871116
8700000,,,,-3.884411513,-4.583381517
8800000,,,,-3.886893222,-4.585863227
8900000,,,,-3.88934689,-4.588316894
9000000,,,,-3.891773141,-4.590743145
9100000,,,,-3.894172583,-4.593142587
9200000,,,,-3.8965458,-4.595515804
9300000,,,,-3.898893361,-4.597863365
9400000,,,,-3.901215813,-4.600185818
9500000,,,,-3.903513689,-4.602483693
9600000,,,,-3.905787503,-4.604757507
9700000,,,,-3.908037754,-4.607007758
9800000,,,,-3.910264924,-4.609234929
9900000,,,,-3.912469484,-4.611439488
10000000,,,,-3.914651886,-4.613621891


==> TikZFigures/latencyTail_cos_n_10_8_lambda_25_d.csv <==
x,d1,d2,d3,index
1,-0.037511165,-0.060269819,-0.066728928,0
2,-0.13050337,-0.228105753,-0.240146859,-0.150514998
3,-0.180325126,-0.318546481,-0.326315987,-0.238560627
4,-0.216160258,-0.381490607,-0.384944719,-0.301029996
5,-0.244770036,-0.430095423,-0.429809078,-0.349485002
6,-0.268805896,-0.469855286,-0.466289943,-0.389075625
7,-0.289637805,-0.503590264,-0.49705068,-0.42254902
8,-0.308156063,-0.532933551,-0.523711599,-0.451544993
9,-0.324840567,-0.55884108,-0.547342848,-0.477121255
10,-0.340068685,-0.582130814,-0.568498867,-0.5
11,-0.354078879,-0.603268837,-0.58776468,-0.520696343
12,-0.367083779,-0.622669085,-0.605305331,-0.539590623
13,-0.379201673,-0.640569626,-0.621468152,-0.556971676
14,-0.390569634,-0.657183477,-0.63648934,-0.573064018
15,-0.401286483,-0.672646219,-0.650552976,-0.58804563
16,-0.411425032,-0.68704105,-0.66376693,-0.602059991
17,-0.421044233,-0.70063594,-0.676190083,-0.615224461
18,-0.430227148,-0.713417756,-0.687877539,-0.627636253
19,-0.439004517,-0.725532878,-0.698984436,-0.6393768
20,-0.447401513,-0.737044479,-0.709510389,-0.650514998
21,-0.455484565,-0.747987433,-0.719497219,-0.661109647
22,-0.463235613,-0.758411469,-0.729014137,-0.67121134
23,-0.470715974,-0.768385626,-0.738087048,-0.680863918
24,-0.477927128,-0.777976881,-0.746739861,-0.690105621
25,-0.484900324,-0.78722613,-0.755077674,-0.698970004
26,-0.491628234,-0.796085225,-0.763128245,-0.707486674
27,-0.49813509,-0.804601884,-0.770851837,-0.715681882
28,-0.504448086,-0.812836545,-0.778348665,-0.723579016
29,-0.510562428,-0.820813302,-0.785557071,-0.731198999
30,-0.516488553,-0.828518411,-0.792476433,-0.738560627
31,-0.522258913,-0.836001787,-0.799178921,-0.745680847
32,-0.527879069,-0.843253293,-0.805678835,-0.752574989
33,-0.53336356,-0.850299255,-0.812031586,-0.75925697
34,-0.538684592,-0.857111584,-0.818193377,-0.765739459
35,-0.54386849,-0.863792693,-0.824213337,-0.772034022
36,-0.548960216,-0.870289214,-0.830011175,-0.77815125
37,-0.553934175,-0.876648493,-0.835635981,-0.784100862
38,-0.55879068,-0.882865428,-0.841133377,-0.789891798
39,-0.563531818,-0.888965668,-0.846481615,-0.795532304
40,-0.568176905,-0.894943813,-0.851653331,-0.801029996
41,-0.572710238,-0.900779426,-0.856696372,-0.806391928
42,-0.577157221,-0.906433533,-0.861662393,-0.811624645
43,-0.581499278,-0.911921615,-0.866529522,-0.816734228
44,-0.585767007,-0.917257936,-0.871304702,-0.821726338
45,-0.589954438,-0.922489056,-0.875977801,-0.826606257
46,-0.594049747,-0.927625625,-0.880558313,-0.831378916
47,-0.598051557,-0.932678261,-0.885016814,-0.836048929
48,-0.601973697,-0.937665861,-0.889388331,-0.840620619
49,-0.605808574,-0.94257547,-0.89366016,-0.84509804
50,-0.609596971,-0.947394447,-0.897842009,-0.849485002
51,-0.613313134,-0.952144367,-0.901959332,-0.853785088
52,-0.6169429,-0.956788614,-0.90599835,-0.858001672
53,-0.620523733,-0.961382284,-0.910010324,-0.862137935
54,-0.624031901,-0.965876612,-0.913900531,-0.86619688
55,-0.627497589,-0.970284076,-0.917706837,-0.870181345
56,-0.630891046,-0.974688381,-0.921449328,-0.874094014
57,-0.634235398,-0.979023706,-0.925103499,-0.877937428
58,-0.637543323,-0.983231853,-0.92866355,-0.881713997
59,-0.640789169,-0.987401053,-0.93215628,-0.885426006
60,-0.644001939,-0.991489702,-0.93556997,-0.889075625
61,-0.647156159,-0.995474581,-0.938926554,-0.892664918
62,-0.650259901,-0.999435072,-0.942235099,-0.896195845
63,-0.653330111,-1.003380188,-0.945478324,-0.899670275
64,-0.656352154,-1.007265892,-0.948692463,-0.903089987
65,-0.659344609,-1.011107897,-0.951805511,-0.906456678
66,-0.662271871,-1.014890745,-0.954884271,-0.909771968
67,-0.665169495,-1.01862645,-0.958003149,-0.913037401
68,-0.66803287,-1.02232653,-0.96108395,-0.916254456
69,-0.67084985,-1.025959638,-0.964114463,-0.919424545
70,-0.673634437,-1.029484211,-0.967100319,-0.92254902
71,-0.676389557,-1.032977127,-0.970022124,-0.925629174
72,-0.679124177,-1.036364988,-0.972954292,-0.928666248
73,-0.68180918,-1.039710476,-0.975823037,-0.93166143
74,-0.684475202,-1.043024246,-0.978654705,-0.93461586
75,-0.687075917,-1.046283578,-0.981456516,-0.937530632
76,-0.689665265,-1.049551491,-0.984202348,-0.940406796
77,-0.69222847,-1.052763846,-0.986960761,-0.943245363
78,-0.694778483,-1.055946536,-0.989672044,-0.946047301
79,-0.69728461,-1.059054495,-0.99236127,-0.948813546
80,-0.69975642,-1.062204251,-0.995004179,-0.951544993
81,-0.702193877,-1.065305689,-0.997620767,-0.954242509
82,-0.704610221,-1.068361007,-1.000203506,-0.956906926
83,-0.707001926,-1.071327714,-1.002720839,-0.959539046
84,-0.709363704,-1.074258812,-1.005244981,-0.962139643
85,-0.711677238,-1.077149495,-1.007732637,-0.964709463
86,-0.71397738,-1.079986392,-1.01021217,-0.967249226
87,-0.716270719,-1.082850141,-1.012675712,-0.969759626
88,-0.718547518,-1.085653863,-1.01509368,-0.972241336
89,-0.720790967,-1.088450247,-1.017394616,-0.974695003
90,-0.723034772,-1.091225584,-1.019656003,-0.977121255
91,-0.725268013,-1.093923439,-1.021928587,-0.979520696
92,-0.727469991,-1.096597687,-1.024153985,-0.981893914
93,-0.729639191,-1.099251662,-1.026367771,-0.984241474
94,-0.73179347,-1.101898505,-1.028584736,-0.986563927
95,-0.733919844,-1.10455412,-1.030776199,-0.988861803
96,-0.735997038,-1.107160314,-1.032920679,-0.991135617
97,-0.738071692,-1.109747516,-1.035051836,-0.993385867
98,-0.740138853,-1.112305281,-1.037137677,-0.995613038
99,-0.742173251,-1.114782929,-1.039185815,-0.997817597
100,-0.744197655,-1.11723059,-1.041243943,-1
110,-0.763396521,-1.140967599,-1.061597111,-1.020696343
120,-0.781153084,-1.163666941,-1.080357003,-1.039590623
130,-0.797613001,-1.184400321,-1.097513061,-1.056971676
140,-0.812886514,-1.203805511,-1.113120267,-1.073064018
150,-0.827239785,-1.222248684,-1.127769166,-1.08804563
160,-0.840872631,-1.239479191,-1.141077273,-1.102059991
170,-0.853659888,-1.255685324,-1.153835703,-1.115224461
180,-0.865630854,-1.27115609,-1.165799288,-1.127636253
190,-0.877062691,-1.286066299,-1.177062049,-1.1393768
200,-0.888028124,-1.300502804,-1.187936478,-1.150514998
210,-0.898540532,-1.314794683,-1.197733353,-1.161109647
220,-0.908752986,-1.328003595,-1.207486576,-1.17121134
230,-0.918529636,-1.340479104,-1.216168562,-1.180863918
240,-0.927999555,-1.35229894,-1.224702727,-1.190105621
250,-0.937087354,-1.363442986,-1.232576207,-1.198970004
260,-0.945829237,-1.373931468,-1.240815729,-1.207486674
270,-0.954186472,-1.384486653,-1.24844569,-1.215681882
280,-0.962215388,-1.394932409,-1.255796928,-1.223579016
290,-0.969923504,-1.404397295,-1.263638234,-1.231198999
300,-0.977429303,-1.413741111,-1.270566201,-1.238560627
310,-0.984645011,-1.4229458,-1.277153909,-1.245680847
320,-0.991825255,-1.431225485,-1.283694918,-1.252574989
330,-0.998851161,-1.439871362,-1.289913612,-1.25925697
340,-1.005550735,-1.448039013,-1.295617198,-1.265739459
350,-1.012132461,-1.455409734,-1.301860631,-1.272034022
360,-1.018597516,-1.462560841,-1.307803591,-1.27815125
370,-1.0250266,-1.469807843,-1.313680265,-1.284100862
380,-1.031162268,-1.477071253,-1.319007368,-1.289891798
390,-1.03722813,-1.483783737,-1.324143319,-1.295532304
400,-1.043058779,-1.489938461,-1.329100961,-1.301029996
410,-1.048643674,-1.49677275,-1.33406833,-1.306391928
420,-1.054194054,-1.504059549,-1.338975996,-1.311624645
430,-1.059434113,-1.510607298,-1.344043413,-1.316734228
440,-1.064524834,-1.516529654,-1.349018814,-1.321726338
450,-1.069627552,-1.522266226,-1.353729025,-1.326606257
460,-1.074672036,-1.528228758,-1.357982956,-1.331378916
470,-1.079676138,-1.533958455,-1.362483945,-1.336048929
480,-1.08463053,-1.540111506,-1.366807148,-1.340620619
490,-1.089377275,-1.545975876,-1.371249062,-1.34509804
500,-1.094032462,-1.551425826,-1.375209419,-1.349485002
510,-1.098537081,-1.557231042,-1.378978545,-1.353785088
520,-1.103048993,-1.562786438,-1.382789058,-1.358001672
530,-1.10756404,-1.568417839,-1.386455303,-1.362137935
540,-1.111967495,-1.573838738,-1.390024061,-1.36619688
550,-1.116235418,-1.578927899,-1.39391338,-1.370181345
560,-1.120319905,-1.584486608,-1.397367868,-1.374094014
570,-1.124441204,-1.590160826,-1.400849727,-1.377937428
580,-1.1284928,-1.595427947,-1.404205598,-1.381713997
590,-1.132503704,-1.600721805,-1.407584715,-1.385426006
600,-1.136464338,-1.605274152,-1.41083618,-1.389075625
610,-1.140334095,-1.609808049,-1.413981129,-1.392664918
620,-1.144150086,-1.61404927,-1.417120309,-1.396195845
630,-1.147934144,-1.618472293,-1.41994002,-1.399670275
640,-1.151651385,-1.622477003,-1.422909927,-1.403089987
650,-1.155255458,-1.62707013,-1.426090806,-1.406456678
660,-1.158824014,-1.63181708,-1.42904945,-1.409771968
670,-1.162362801,-1.636263185,-1.431913664,-1.413037401
680,-1.165785844,-1.640427243,-1.434855047,-1.416254456
690,-1.169261797,-1.644688908,-1.437562703,-1.419424545
700,-1.172648217,-1.648399809,-1.440411008,-1.42254902
710,-1.176104505,-1.652341394,-1.443169661,-1.425629174
720,-1.179567638,-1.65650572,-1.446017137,-1.428666248
730,-1.182830551,-1.660628053,-1.448822977,-1.43166143
740,-1.186088966,-1.664362784,-1.451617207,-1.43461586
750,-1.189384774,-1.668260997,-1.454490375,-1.437530632
760,-1.1927619,-1.672342969,-1.456850396,-1.440406796
770,-1.195997553,-1.675887162,-1.459327347,-1.443245363
780,-1.199066443,-1.679725921,-1.461913227,-1.446047301
790,-1.202092501,-1.683602267,-1.464628009,-1.448813546
800,-1.205082334,-1.687433163,-1.467200148,-1.451544993
810,-1.207974326,-1.691122819,-1.46958845,-1.454242509
820,-1.210934477,-1.694960471,-1.472366998,-1.456906926
830,-1.213935555,-1.698691042,-1.474924331,-1.459539046
840,-1.216897042,-1.702793797,-1.477493683,-1.462139643
850,-1.219852418,-1.706956912,-1.479978904,-1.464709463
860,-1.222749411,-1.710604365,-1.482446113,-1.467249226
870,-1.225655198,-1.713990837,-1.485058497,-1.469759626
880,-1.228559386,-1.71806168,-1.487535733,-1.472241336
890,-1.231296745,-1.722044846,-1.489957391,-1.474695003
900,-1.234069557,-1.725810717,-1.492191733,-1.477121255
910,-1.236870751,-1.729481854,-1.494611488,-1.479520696
920,-1.239642394,-1.733224699,-1.497350728,-1.481893914
930,-1.242277418,-1.736839413,-1.49983984,-1.484241474
940,-1.244935321,-1.740212888,-1.50225494,-1.486563927
950,-1.247607748,-1.743194473,-1.504751991,-1.488861803
960,-1.250251205,-1.746110492,-1.506848355,-1.491135617
970,-1.25280971,-1.74892586,-1.508847229,-1.493385867
980,-1.255386896,-1.751873881,-1.511217243,-1.495613038
990,-1.257881308,-1.754659833,-1.513561153,-1.497817597
1000,-1.260390209,-1.757467002,-1.516112999,-1.5
1100,-1.284027546,-1.784187468,-1.535245685,-1.520696343
1200,-1.306497997,-1.807950758,-1.552355048,-1.539590623
1300,-1.327831944,-1.83169376,-1.569316994,-1.556971676
1400,-1.347804966,-1.850762082,-1.585367866,-1.573064018
1500,-1.367093012,-1.869529835,-1.599861253,-1.58804563
1600,-1.386240154,-1.891023859,-1.610998793,-1.602059991
1700,-1.403479307,-1.909697479,-1.620797483,-1.615224461
1800,-1.41968711,-1.926131762,-1.631271411,-1.627636253
1900,-1.436355441,-1.944164659,-1.641187918,-1.6393768
2000,-1.45291446,-1.962048664,-1.65122681,-1.650514998
2100,-1.468541301,-1.980781468,-1.66115659,-1.661109647
2200,-1.482599988,-1.999329515,-1.669681408,-1.67121134
2300,-1.495922892,-2.017041209,-1.677447452,-1.680863918
2400,-1.509905987,-2.036555006,-1.685685846,-1.690105621
2500,-1.522942099,-2.054254266,-1.69517956,-1.698970004
2600,-1.536060998,-2.068758805,-1.702351952,-1.707486674
2700,-1.548037233,-2.083427606,-1.709073209,-1.715681882
2800,-1.5591222,-2.096993062,-1.717342312,-1.723579016
2900,-1.569604157,-2.110711729,-1.724400969,-1.731198999
3000,-1.579991561,-2.123256917,-1.731267142,-1.738560627
3100,-1.590834405,-2.139762624,-1.739254539,-1.745680847
3200,-1.601309657,-2.15035089,-1.746599464,-1.752574989
3300,-1.611412186,-2.16038243,-1.753698168,-1.75925697
3400,-1.62130675,-2.170406134,-1.761858003,-1.765739459
3500,-1.630740553,-2.181293199,-1.770176137,-1.772034022
3600,-1.640149188,-2.18988782,-1.777730007,-1.77815125
3700,-1.649145983,-2.200210894,-1.785411499,-1.784100862
3800,-1.658100217,-2.211573516,-1.792126599,-1.789891798
3900,-1.666558424,-2.22165262,-1.799472052,-1.795532304
4000,-1.675120298,-2.234511738,-1.805469554,-1.801029996
4100,-1.683032623,-2.249651296,-1.812478142,-1.806391928
4200,-1.690538552,-2.2625346,-1.819399635,-1.811624645
4300,-1.696976915,-2.274749274,-1.825354151,-1.816734228
4400,-1.70370355,-2.288228173,-1.830935996,-1.821726338
4500,-1.71108094,-2.302909322,-1.836277617,-1.826606257
4600,-1.717848337,-2.313111788,-1.840826669,-1.831378916
4700,-1.724282762,-2.324624971,-1.845947473,-1.836048929
4800,-1.731287856,-2.338632227,-1.851065882,-1.840620619
4900,-1.738202633,-2.355443234,-1.857727876,-1.84509804
5000,-1.744588437,-2.368901351,-1.86407742,-1.849485002
5100,-1.75124046,-2.383943736,-1.869574548,-1.853785088
5200,-1.757834295,-2.401134001,-1.875596853,-1.858001672
5300,-1.763480025,-2.414612582,-1.881647291,-1.862137935
5400,-1.76981113,-2.428962322,-1.887780866,-1.86619688
5500,-1.77573108,-2.440666813,-1.893682599,-1.870181345
5600,-1.782134486,-2.451794887,-1.899464032,-1.874094014
5700,-1.788042312,-2.463584224,-1.90476646,-1.877937428
5800,-1.794879773,-2.480917884,-1.910156674,-1.881713997
5900,-1.80083957,-2.499173685,-1.916121647,-1.885426006
6000,-1.806911525,-2.513355597,-1.92260374,-1.889075625
6100,-1.813585252,-2.524575788,-1.929253786,-1.892664918
6200,-1.819962137,-2.538704094,-1.936026735,-1.896195845
6300,-1.825026548,-2.548758675,-1.942005819,-1.899670275
6400,-1.830115468,-2.559528563,-1.948381769,-1.903089987
6500,-1.835296825,-2.572629116,-1.955460231,-1.906456678
6600,-1.839856289,-2.583674078,-1.961185573,-1.909771968
6700,-1.845067727,-2.593064859,-1.968878054,-1.913037401
6800,-1.849592323,-2.602020021,-1.975182777,-1.916254456
6900,-1.854665239,-2.61196098,-1.982079343,-1.919424545
7000,-1.859514236,-2.62079421,-1.989681374,-1.92254902
7100,-1.864501266,-2.634852828,-1.996146704,-1.925629174
7200,-1.86874166,-2.647506814,-2.002066496,-1.928666248
7300,-1.873328393,-2.664026851,-2.007620138,-1.93166143
7400,-1.877901132,-2.681269016,-2.014207194,-1.93461586
7500,-1.881638354,-2.698676937,-2.020376054,-1.937530632
7600,-1.886621585,-2.71188272,-2.02527742,-1.940406796
7700,-1.891502958,-2.724601087,-2.02988753,-1.943245363
7800,-1.896056091,-2.741264552,-2.035411817,-1.946047301
7900,-1.900102264,-2.760820671,-2.041980631,-1.948813546
8000,-1.904736476,-2.784785554,-2.047523822,-1.951544993
8100,-1.90930576,-2.804103096,-2.051821353,-1.954242509
8200,-1.913428422,-2.824160687,-2.055593327,-1.956906926
8300,-1.917666399,-2.837399735,-2.058670961,-1.959539046
8400,-1.922221633,-2.861119662,-2.064016875,-1.962139643
8500,-1.927294738,-2.892488148,-2.066351265,-1.964709463
8600,-1.931911054,-2.91469513,-2.069481395,-1.967249226
8700,-1.936503417,-2.929459734,-2.072070949,-1.969759626
8800,-1.94083891,-2.946057653,-2.074672426,-1.972241336
8900,-1.945812676,-2.966451586,-2.078691282,-1.974695003
9000,-1.95027783,-2.985571857,-2.083027831,-1.977121255
9100,-1.955059883,-3.015796823,-2.087383687,-1.979520696
9200,-1.959578108,-3.036273527,-2.092334471,-1.981893914
9300,-1.963609525,-3.056822152,-2.095284987,-1.984241474
9400,-1.967748062,-3.081670778,-2.099041096,-1.986563927
9500,-1.971643567,-3.122980131,-2.102518056,-1.988861803
9600,-1.976249378,-3.15724725,-2.105297446,-1.991135617
9700,-1.98047129,-3.184860734,-2.109123677,-1.993385867
9800,-1.984334406,-3.223458602,-2.113381253,-1.995613038
9900,-1.988513793,-3.267686655,-2.116627046,-1.997817597
10000,-1.992280885,-3.299625139,-2.119680404,-2
11000,-2.033518129,-3.902083573,-2.158585455,-2.020696343
12000,-2.077012763,-6.88605663,-2.204183212,-2.039590623
13000,-2.113479035,-6.958607297,-2.251977183,-2.056971676
14000,-2.143807469,-7.045757473,-2.30197256,-2.073064018
15000,-2.181717661,-7.096909996,-2.3693413,-2.08804563
16000,-2.219095036,-7.154901943,-2.460693,-2.102059991
17000,-2.254389353,-7.221848732,-2.538558494,-2.115224461
18000,-2.292626231,-7.221848732,-2.62743409,-2.127636253
19000,-2.317671326,-7.221848732,-2.7393682,-2.1393768
20000,-2.332334741,-7.221848732,-2.867500161,-2.150514998
21000,-2.344914067,-7.221848732,-3.064966576,-2.161109647
22000,-2.356209542,-7.221848732,-3.523298758,-2.17121134
23000,-2.367282267,-7.221848732,-5.224753732,-2.180863918
24000,-2.379604348,-7.221848732,-7.045757482,-2.190105621
25000,-2.397057854,-7.221848732,-7.096910004,-2.198970004
26000,-2.413510244,-7.221848732,-7.096910004,-2.207486674
27000,-2.436238621,-7.301029978,-7.154901952,-2.215681882
28000,-2.450093164,-7.301029978,-7.154901952,-2.223579016
29000,-2.465595291,-7.301029978,-7.154901952,-2.231198999
30000,-2.480671845,-7.301029978,-7.154901952,-2.238560627
31000,-2.499867509,-7.301029978,-7.154901952,-2.245680847
32000,-2.512376326,-7.301029978,-7.154901952,-2.252574989
33000,-2.523682587,-7.301029978,-7.154901952,-2.25925697
34000,-2.537501329,-7.397939991,-7.154901952,-2.265739459
35000,-2.548798297,-7.522878729,-7.154901952,-2.272034022
36000,-2.562550347,-7.698969988,-7.221848741,-2.27815125
37000,-2.577613385,-7.698969988,-7.301029987,-2.284100862
38000,-2.596899731,-7.698969988,-7.301029987,-2.289891798
39000,-2.612949919,-7.698969988,-7.301029987,-2.295532304
40000,-2.628564182,-7.698969988,-7.39794,-2.301029996
41000,-2.645941179,-7.698969988,-7.39794,-2.306391928
42000,-2.664573849,-7.698969988,-7.39794,-2.311624645
43000,-2.689435905,-7.698969988,-7.39794,-2.316734228
44000,-2.711390528,-7.698969988,-7.39794,-2.321726338
45000,-2.729399998,-7.698969988,-7.39794,-2.326606257
46000,-2.745224458,-7.698969988,-7.39794,-2.331378916
47000,-2.764731355,-7.698969988,-7.39794,-2.336048929
48000,-2.788641463,-7.698969988,-7.39794,-2.340620619
49000,-2.80642429,-7.698969988,-7.39794,-2.34509804
50000,-2.815691592,-7.698969988,-7.522878737,-2.349485002
51000,-2.827177878,-7.698969988,-7.522878737,-2.353785088
52000,-2.837820726,-7.698969988,-7.522878737,-2.358001672
53000,-2.851782729,-7.698969988,-7.522878737,-2.362137935
54000,-2.876785226,-7.698969988,-7.522878737,-2.36619688
55000,-2.894227267,-7.698969988,-7.522878737,-2.370181345
56000,-2.906805681,-7.698969988,-7.522878737,-2.374094014
57000,-2.923781696,-7.999999983,-7.522878737,-2.377937428
58000,-2.938302198,-7.999999983,-7.522878737,-2.381713997
59000,-2.954027674,-7.999999983,-7.522878737,-2.385426006
60000,-2.972099879,-7.999999983,-7.522878737,-2.389075625
61000,-2.990387307,-7.999999983,-7.522878737,-2.392664918
62000,-3.008738126,-7.999999983,-7.522878737,-2.396195845
63000,-3.04462463,,-7.522878737,-2.399670275
64000,-3.101279955,,-7.522878737,-2.403089987
65000,-3.131508037,,-7.522878737,-2.406456678
66000,-3.151711983,,-7.522878737,-2.409771968
67000,-3.172636842,,-7.522878737,-2.413037401
68000,-3.195267475,,-7.522878737,-2.416254456
69000,-3.233713245,,-7.522878737,-2.419424545
70000,-3.333303872,,-7.522878737,-2.42254902
71000,-3.423140223,,-7.522878737,-2.425629174
72000,-3.550999781,,-7.522878737,-2.428666248
73000,-3.650547277,,-7.522878737,-2.43166143
74000,-3.778872431,,-7.522878737,-2.43461586
75000,-3.890151232,,-7.522878737,-2.437530632
76000,-4.230917865,,-7.522878737,-2.440406796
77000,-4.71715105,,-7.522878737,-2.443245363
78000,,,-7.522878737,-2.446047301
79000,,,-7.698969995,-2.448813546
80000,,,-7.698969995,-2.451544993
81000,,,-7.698969995,-2.454242509
82000,,,-7.698969995,-2.456906926
83000,,,-7.698969995,-2.459539046
84000,,,-7.698969995,-2.462139643
85000,,,-7.698969995,-2.464709463
86000,,,-7.698969995,-2.467249226
87000,,,-7.698969995,-2.469759626
88000,,,-7.698969995,-2.472241336
89000,,,-7.698969995,-2.474695003
90000,,,-7.698969995,-2.477121255
91000,,,-7.698969995,-2.479520696
92000,,,-7.698969995,-2.481893914
93000,,,-7.698969995,-2.484241474
94000,,,-7.698969995,-2.486563927
95000,,,-7.698969995,-2.488861803
96000,,,-7.698969995,-2.491135617
97000,,,-7.698969995,-2.493385867
98000,,,-7.999999993,-2.495613038
99000,,,-7.999999993,-2.497817597
100000,,,-7.999999993,-2.5
110000,,,-7.999999993,-2.520696343
120000,,,-7.999999993,-2.539590623
130000,,,,-2.556971676
140000,,,,-2.573064018
150000,,,,-2.58804563
160000,,,,-2.602059991
170000,,,,-2.615224461
180000,,,,-2.627636253
190000,,,,-2.6393768
200000,,,,-2.650514998
210000,,,,-2.661109647
220000,,,,-2.67121134
230000,,,,-2.680863918
240000,,,,-2.690105621
250000,,,,-2.698970004
260000,,,,-2.707486674
270000,,,,-2.715681882
280000,,,,-2.723579016
290000,,,,-2.731198999
300000,,,,-2.738560627
310000,,,,-2.745680847
320000,,,,-2.752574989
330000,,,,-2.75925697
340000,,,,-2.765739459
350000,,,,-2.772034022
360000,,,,-2.77815125
370000,,,,-2.784100862
380000,,,,-2.789891798
390000,,,,-2.795532304
400000,,,,-2.801029996
410000,,,,-2.806391928
420000,,,,-2.811624645
430000,,,,-2.816734228
440000,,,,-2.821726338
450000,,,,-2.826606257
460000,,,,-2.831378916
470000,,,,-2.836048929
480000,,,,-2.840620619
490000,,,,-2.84509804
500000,,,,-2.849485002
510000,,,,-2.853785088
520000,,,,-2.858001672
530000,,,,-2.862137935
540000,,,,-2.86619688
550000,,,,-2.870181345
560000,,,,-2.874094014
570000,,,,-2.877937428
580000,,,,-2.881713997
590000,,,,-2.885426006
600000,,,,-2.889075625
610000,,,,-2.892664918
620000,,,,-2.896195845
630000,,,,-2.899670275
640000,,,,-2.903089987
650000,,,,-2.906456678
660000,,,,-2.909771968
670000,,,,-2.913037401
680000,,,,-2.916254456
690000,,,,-2.919424545
700000,,,,-2.92254902
710000,,,,-2.925629174
720000,,,,-2.928666248
730000,,,,-2.93166143
740000,,,,-2.93461586
750000,,,,-2.937530632
760000,,,,-2.940406796
770000,,,,-2.943245363
780000,,,,-2.946047301
790000,,,,-2.948813546
800000,,,,-2.951544993
810000,,,,-2.954242509
820000,,,,-2.956906926
830000,,,,-2.959539046
840000,,,,-2.962139643
850000,,,,-2.964709463
860000,,,,-2.967249226
870000,,,,-2.969759626
880000,,,,-2.972241336
890000,,,,-2.974695003
900000,,,,-2.977121255
910000,,,,-2.979520696
920000,,,,-2.981893914
930000,,,,-2.984241474
940000,,,,-2.986563927
950000,,,,-2.988861803
960000,,,,-2.991135617
970000,,,,-2.993385867
980000,,,,-2.995613038
990000,,,,-2.997817597
1000000,,,,-3


==> TikZFigures/latencyTail_cos_n_10_9_lambda_25_d.csv <==
x,d1,d2,d3,index
1,-0.03739609,-0.059792379,-0.066544947,0
2,-0.13013998,-0.225920704,-0.239384222,-0.150514998
3,-0.179781774,-0.315205276,-0.32520494,-0.238560627
4,-0.215448716,-0.377163375,-0.383686762,-0.301029996
5,-0.243868498,-0.424883421,-0.428423601,-0.349485002
6,-0.267767886,-0.463785411,-0.464789879,-0.389075625
7,-0.288495323,-0.496697828,-0.495480665,-0.42254902
8,-0.306893365,-0.525273817,-0.522096762,-0.451544993
9,-0.323469546,-0.550493089,-0.545592417,-0.477121255
10,-0.338588947,-0.57310118,-0.566650291,-0.5
11,-0.352506719,-0.593597299,-0.585718608,-0.520696343
12,-0.365425923,-0.612364618,-0.603133583,-0.539590623
13,-0.377488552,-0.629653668,-0.619165711,-0.556971676
14,-0.388799538,-0.645688116,-0.634032142,-0.573064018
15,-0.399457958,-0.660651399,-0.647871904,-0.58804563
16,-0.409549909,-0.674669371,-0.660842812,-0.602059991
17,-0.419134281,-0.687846667,-0.673050857,-0.615224461
18,-0.4282698,-0.700330464,-0.684590601,-0.627636253
19,-0.436995128,-0.712144789,-0.695518947,-0.6393768
20,-0.445339923,-0.72336199,-0.705893605,-0.650514998
21,-0.453342508,-0.734060759,-0.715765748,-0.661109647
22,-0.461028563,-0.744279242,-0.725181132,-0.67121134
23,-0.468420357,-0.754047094,-0.734189414,-0.680863918
24,-0.475553297,-0.763405797,-0.742801733,-0.690105621
25,-0.482444483,-0.77240654,-0.7510622,-0.698970004
26,-0.48910682,-0.781054072,-0.758995828,-0.707486674
27,-0.495557856,-0.789384909,-0.766633785,-0.715681882
28,-0.501809192,-0.797416404,-0.773997474,-0.723579016
29,-0.507873736,-0.805170707,-0.781121544,-0.731198999
30,-0.513762132,-0.812659429,-0.788006764,-0.738560627
31,-0.519483538,-0.819907696,-0.794674994,-0.745680847
32,-0.525047828,-0.82693938,-0.801138368,-0.752574989
33,-0.530465634,-0.833767761,-0.807391437,-0.75925697
34,-0.535738856,-0.840396885,-0.813448197,-0.765739459
35,-0.540889842,-0.846830683,-0.819325208,-0.772034022
36,-0.545912462,-0.853063093,-0.825032847,-0.77815125
37,-0.550819011,-0.859115229,-0.830588013,-0.784100862
38,-0.555620526,-0.865028057,-0.835992726,-0.789891798
39,-0.560308883,-0.87078543,-0.841261962,-0.795532304
40,-0.564891236,-0.876403968,-0.846395389,-0.801029996
41,-0.569381197,-0.881889953,-0.851387455,-0.806391928
42,-0.573776096,-0.887247825,-0.856279113,-0.811624645
43,-0.578086517,-0.892475307,-0.861056117,-0.816734228
44,-0.582309272,-0.897597879,-0.865725657,-0.821726338
45,-0.58645316,-0.902602297,-0.870302313,-0.826606257
46,-0.590510742,-0.907483921,-0.874764356,-0.831378916
47,-0.594487491,-0.912280157,-0.879123979,-0.836048929
48,-0.59838915,-0.916988044,-0.883383612,-0.840620619
49,-0.602217678,-0.921599922,-0.887543798,-0.84509804
50,-0.605981182,-0.926106255,-0.89163932,-0.849485002
51,-0.609675144,-0.930530872,-0.895635654,-0.853785088
52,-0.613305387,-0.934876447,-0.899543454,-0.858001672
53,-0.616877644,-0.939130933,-0.903371319,-0.862137935
54,-0.620388005,-0.943305592,-0.907133714,-0.86619688
55,-0.623839165,-0.947403171,-0.910821218,-0.870181345
56,-0.627229863,-0.951426964,-0.914441571,-0.874094014
57,-0.630569175,-0.955380572,-0.917992758,-0.877937428
58,-0.63386117,-0.95927815,-0.921476095,-0.881713997
59,-0.637099644,-0.963113892,-0.92491447,-0.885426006
60,-0.64028232,-0.966883318,-0.92830308,-0.889075625
61,-0.643423136,-0.970606562,-0.931632569,-0.892664918
62,-0.646521035,-0.974266163,-0.934904925,-0.896195845
63,-0.649568853,-0.977870747,-0.938128966,-0.899670275
64,-0.652579562,-0.98142035,-0.941315778,-0.903089987
65,-0.655547046,-0.984916717,-0.944445144,-0.906456678
66,-0.658478262,-0.988351453,-0.947523381,-0.909771968
67,-0.661367157,-0.991751037,-0.95054242,-0.913037401
68,-0.664222769,-0.995111214,-0.953532543,-0.916254456
69,-0.66703177,-0.998429463,-0.956488604,-0.919424545
70,-0.669804834,-1.001697613,-0.959401202,-0.92254902
71,-0.672542588,-1.004913428,-0.962272925,-0.925629174
72,-0.675246421,-1.008084541,-0.965108743,-0.928666248
73,-0.677919338,-1.011204385,-0.967896331,-0.93166143
74,-0.68055733,-1.014298825,-0.970646772,-0.93461586
75,-0.683166825,-1.017351108,-0.973356385,-0.937530632
76,-0.685744608,-1.020368311,-0.976022329,-0.940406796
77,-0.688290576,-1.023350465,-0.978639704,-0.943245363
78,-0.690804906,-1.02629315,-0.981232555,-0.946047301
79,-0.693289835,-1.029197139,-0.983797026,-0.948813546
80,-0.695743998,-1.03206867,-0.986334113,-0.951544993
81,-0.698174328,-1.034907107,-0.988842517,-0.954242509
82,-0.700577733,-1.037722851,-0.991314909,-0.956906926
83,-0.702954216,-1.04050984,-0.993756577,-0.959539046
84,-0.705300675,-1.043261816,-0.996166194,-0.962139643
85,-0.707628428,-1.045979601,-0.99854508,-0.964709463
86,-0.709931871,-1.048663156,-1.000877025,-0.967249226
87,-0.712210425,-1.051318656,-1.003181495,-0.969759626
88,-0.714461429,-1.053939272,-1.005463822,-0.972241336
89,-0.716689764,-1.056521495,-1.007725406,-0.974695003
90,-0.718894152,-1.059067712,-1.009958986,-0.977121255
91,-0.721072713,-1.061590698,-1.012179452,-0.979520696
92,-0.723230847,-1.064086208,-1.014370235,-0.981893914
93,-0.725376315,-1.066560633,-1.016532282,-0.984241474
94,-0.727495527,-1.069009373,-1.018671932,-0.986563927
95,-0.729588536,-1.071435506,-1.020772332,-0.988861803
96,-0.731661717,-1.073836746,-1.022859241,-0.991135617
97,-0.733713036,-1.076209973,-1.024930565,-0.993385867
98,-0.735745716,-1.078561678,-1.026971956,-0.995613038
99,-0.737751434,-1.080894484,-1.02899507,-0.997817597
100,-0.739740973,-1.083197492,-1.030991232,-1
110,-0.758734829,-1.105107472,-1.049854567,-1.020696343
120,-0.77624064,-1.125162293,-1.06691093,-1.039590623
130,-0.792461256,-1.143536925,-1.082452789,-1.056971676
140,-0.807593298,-1.160800738,-1.097054878,-1.073064018
150,-0.821736968,-1.176950138,-1.110675517,-1.08804563
160,-0.834991913,-1.192108651,-1.123370985,-1.102059991
170,-0.847475543,-1.206276768,-1.135344034,-1.115224461
180,-0.859294574,-1.219460951,-1.146518769,-1.127636253
190,-0.870530555,-1.232111551,-1.156931797,-1.1393768
200,-0.881207145,-1.244181171,-1.16674161,-1.150514998
210,-0.891399714,-1.255713527,-1.176164477,-1.161109647
220,-0.901120806,-1.26689568,-1.185132377,-1.17121134
230,-0.910461603,-1.277592833,-1.193780363,-1.180863918
240,-0.919435215,-1.287903668,-1.201990407,-1.190105621
250,-0.928087079,-1.297784535,-1.209795183,-1.198970004
260,-0.93640563,-1.307166505,-1.217199104,-1.207486674
270,-0.944405491,-1.316243253,-1.22436235,-1.215681882
280,-0.952141726,-1.32517139,-1.231213633,-1.223579016
290,-0.95964817,-1.333822633,-1.237863073,-1.231198999
300,-0.96690376,-1.34218935,-1.244370337,-1.238560627
310,-0.973920128,-1.350201842,-1.250650833,-1.245680847
320,-0.98071135,-1.357959444,-1.256884947,-1.252574989
330,-0.987308414,-1.365415992,-1.262760803,-1.25925697
340,-0.993748898,-1.372770537,-1.268434624,-1.265739459
350,-1.000025085,-1.380176968,-1.273921586,-1.272034022
360,-1.00609017,-1.387136218,-1.27935916,-1.27815125
370,-1.011981737,-1.393989609,-1.284707006,-1.284100862
380,-1.017735046,-1.400660408,-1.289748861,-1.289891798
390,-1.023329046,-1.407059322,-1.294632563,-1.295532304
400,-1.028807566,-1.413545557,-1.299455728,-1.301029996
410,-1.034148022,-1.419779631,-1.304179135,-1.306391928
420,-1.039360851,-1.425900732,-1.308710555,-1.311624645
430,-1.044470269,-1.431873285,-1.313200193,-1.316734228
440,-1.049449817,-1.437676747,-1.317571928,-1.321726338
450,-1.054337124,-1.443368175,-1.321873991,-1.326606257
460,-1.059165347,-1.448915023,-1.326005032,-1.331378916
470,-1.063920488,-1.454453283,-1.330079069,-1.336048929
480,-1.068556578,-1.459797915,-1.33401263,-1.340620619
490,-1.073080609,-1.465045395,-1.337927145,-1.34509804
500,-1.077526699,-1.47015653,-1.341649707,-1.349485002
510,-1.081872127,-1.475261497,-1.345352276,-1.353785088
520,-1.086156263,-1.480407953,-1.349040483,-1.358001672
530,-1.090304918,-1.485445805,-1.352642754,-1.362137935
540,-1.09443269,-1.490340082,-1.356182076,-1.36619688
550,-1.098496487,-1.495205229,-1.359540505,-1.370181345
560,-1.102432105,-1.499991905,-1.362825297,-1.374094014
570,-1.106323548,-1.504754873,-1.366178019,-1.377937428
580,-1.110154371,-1.509409695,-1.369435561,-1.381713997
590,-1.113903868,-1.51403057,-1.372537194,-1.385426006
600,-1.117601519,-1.518583529,-1.375627319,-1.389075625
610,-1.121245473,-1.523084794,-1.378727933,-1.392664918
620,-1.124796215,-1.527576915,-1.381794485,-1.396195845
630,-1.12829971,-1.531981661,-1.38478007,-1.399670275
640,-1.131799906,-1.536077566,-1.387763464,-1.403089987
650,-1.135278962,-1.540054756,-1.390603254,-1.406456678
660,-1.138646336,-1.544150491,-1.393424781,-1.409771968
670,-1.141975671,-1.548198448,-1.39615307,-1.413037401
680,-1.145273021,-1.551997358,-1.398763362,-1.416254456
690,-1.148540433,-1.555885581,-1.401403272,-1.419424545
700,-1.151772817,-1.559786786,-1.404099553,-1.42254902
710,-1.154967093,-1.56364376,-1.406612925,-1.425629174
720,-1.15809836,-1.567389959,-1.409242212,-1.428666248
730,-1.161172401,-1.571059575,-1.411828196,-1.43166143
740,-1.164202615,-1.574760495,-1.414405166,-1.43461586
750,-1.167208655,-1.578429929,-1.416888954,-1.437530632
760,-1.170179914,-1.582136455,-1.419234419,-1.440406796
770,-1.173115336,-1.585747861,-1.421571719,-1.443245363
780,-1.176018774,-1.589339375,-1.423843879,-1.446047301
790,-1.178893088,-1.592889479,-1.426081268,-1.448813546
800,-1.181722638,-1.596458708,-1.428309796,-1.451544993
810,-1.184563955,-1.599861641,-1.430551902,-1.454242509
820,-1.187335202,-1.603040953,-1.432771267,-1.456906926
830,-1.190057498,-1.606172382,-1.434987997,-1.459539046
840,-1.192741836,-1.609249948,-1.437123988,-1.462139643
850,-1.19540801,-1.612200332,-1.439261151,-1.464709463
860,-1.19804041,-1.615257884,-1.441411511,-1.467249226
870,-1.20062787,-1.618442344,-1.443594099,-1.469759626
880,-1.203180773,-1.621602752,-1.44574896,-1.472241336
890,-1.205688974,-1.624754222,-1.447782246,-1.474695003
900,-1.208205755,-1.627783479,-1.449783365,-1.477121255
910,-1.210688173,-1.630769294,-1.4518164,-1.479520696
920,-1.213139611,-1.633758531,-1.453804539,-1.481893914
930,-1.21558924,-1.636717588,-1.455783091,-1.484241474
940,-1.218029302,-1.639577213,-1.457712795,-1.486563927
950,-1.22043292,-1.642390461,-1.459613493,-1.488861803
960,-1.222804754,-1.645192409,-1.461473894,-1.491135617
970,-1.225153108,-1.647899078,-1.463317055,-1.493385867
980,-1.2274806,-1.650594689,-1.465197352,-1.495613038
990,-1.229788808,-1.653348423,-1.467056023,-1.497817597
1000,-1.232068625,-1.65608103,-1.468849647,-1.5
1100,-1.253682927,-1.682559718,-1.485893245,-1.520696343
1200,-1.273720776,-1.706827868,-1.502020669,-1.539590623
1300,-1.292423104,-1.730165913,-1.516438532,-1.556971676
1400,-1.309745382,-1.751921337,-1.530318437,-1.573064018
1500,-1.325762754,-1.771719345,-1.543222825,-1.58804563
1600,-1.3408697,-1.791246176,-1.55551997,-1.602059991
1700,-1.354975873,-1.809425164,-1.567409863,-1.615224461
1800,-1.368306493,-1.826877947,-1.578125018,-1.627636253
1900,-1.381019445,-1.843763204,-1.588377363,-1.6393768
2000,-1.393268643,-1.86019135,-1.598343919,-1.650514998
2100,-1.404803612,-1.876535085,-1.60787002,-1.661109647
2200,-1.415811258,-1.892149341,-1.617263236,-1.67121134
2300,-1.426566689,-1.906023297,-1.626074127,-1.680863918
2400,-1.436884602,-1.920442528,-1.634566004,-1.690105621
2500,-1.446837228,-1.934187516,-1.642566994,-1.698970004
2600,-1.456072643,-1.947219053,-1.649478557,-1.707486674
2700,-1.465157379,-1.959954649,-1.656175626,-1.715681882
2800,-1.473921252,-1.972193257,-1.6626452,-1.723579016
2900,-1.482351685,-1.984111029,-1.669164211,-1.731198999
3000,-1.490472044,-1.995837839,-1.67543812,-1.738560627
3100,-1.49829656,-2.007643483,-1.681389505,-1.745680847
3200,-1.505705707,-2.019862358,-1.686919795,-1.752574989
3300,-1.513238455,-2.031942681,-1.692220841,-1.75925697
3400,-1.52036542,-2.044673975,-1.6973322,-1.765739459
3500,-1.526988713,-2.05670675,-1.702210521,-1.772034022
3600,-1.533531393,-2.068131929,-1.707329595,-1.77815125
3700,-1.540139787,-2.079082307,-1.712095438,-1.784100862
3800,-1.546550954,-2.090019136,-1.716433298,-1.789891798
3900,-1.552699999,-2.100796206,-1.720315742,-1.795532304
4000,-1.55879388,-2.111733374,-1.724187662,-1.801029996
4100,-1.564793668,-2.122584535,-1.728162154,-1.806391928
4200,-1.570603881,-2.133414015,-1.732108618,-1.811624645
4300,-1.576281206,-2.144432571,-1.73583413,-1.816734228
4400,-1.581730742,-2.155242393,-1.739592258,-1.821726338
4500,-1.586968197,-2.165487359,-1.743321451,-1.826606257
4600,-1.592040388,-2.175343504,-1.746579747,-1.831378916
4700,-1.596950971,-2.185597031,-1.749818387,-1.836048929
4800,-1.601746031,-2.195369417,-1.753363617,-1.840620619
4900,-1.606582846,-2.206075576,-1.756830093,-1.84509804
5000,-1.611209742,-2.217109263,-1.760176153,-1.849485002
5100,-1.615687283,-2.227473665,-1.763274751,-1.853785088
5200,-1.620165137,-2.237500441,-1.766152084,-1.858001672
5300,-1.624618,-2.245882023,-1.769264078,-1.862137935
5400,-1.629079629,-2.254080249,-1.772098363,-1.86619688
5500,-1.633625826,-2.262464352,-1.775150847,-1.870181345
5600,-1.637875259,-2.270777928,-1.778031157,-1.874094014
5700,-1.642141075,-2.278309388,-1.780964345,-1.877937428
5800,-1.64647203,-2.286783644,-1.78397877,-1.881713997
5900,-1.650540467,-2.294655185,-1.787158168,-1.885426006
6000,-1.654502342,-2.301978835,-1.790116446,-1.889075625
6100,-1.658309496,-2.309390384,-1.792703236,-1.892664918
6200,-1.662234934,-2.316495031,-1.795369314,-1.896195845
6300,-1.666047636,-2.323239376,-1.797975076,-1.899670275
6400,-1.670089194,-2.329915366,-1.800464574,-1.903089987
6500,-1.674060584,-2.337430938,-1.802938876,-1.906456678
6600,-1.677866984,-2.344342163,-1.805479218,-1.909771968
6700,-1.681708168,-2.350974807,-1.807863569,-1.913037401
6800,-1.685279819,-2.357808507,-1.810384664,-1.916254456
6900,-1.688737202,-2.364922588,-1.812998203,-1.919424545
7000,-1.692070196,-2.372789246,-1.815302521,-1.92254902
7100,-1.69539526,-2.379528199,-1.817928408,-1.925629174
7200,-1.698811441,-2.386680173,-1.820510914,-1.928666248
7300,-1.702219045,-2.393586063,-1.822771683,-1.93166143
7400,-1.705589896,-2.400490494,-1.825181551,-1.93461586
7500,-1.708802249,-2.408846538,-1.827507844,-1.937530632
7600,-1.712108545,-2.416967491,-1.829669681,-1.940406796
7700,-1.715346346,-2.423686873,-1.831666039,-1.943245363
7800,-1.718472832,-2.430875851,-1.833813122,-1.946047301
7900,-1.721610321,-2.437618738,-1.835845208,-1.948813546
8000,-1.724610954,-2.443620056,-1.838006673,-1.951544993
8100,-1.727685887,-2.449595762,-1.840173268,-1.954242509
8200,-1.730701047,-2.454718372,-1.841923028,-1.956906926
8300,-1.733472858,-2.460648349,-1.843808121,-1.959539046
8400,-1.736282088,-2.466354766,-1.845631419,-1.962139643
8500,-1.739029709,-2.47207341,-1.84747408,-1.964709463
8600,-1.741821737,-2.478044067,-1.849438989,-1.967249226
8700,-1.744536944,-2.483724222,-1.851412427,-1.969759626
8800,-1.747218854,-2.490123969,-1.853502504,-1.972241336
8900,-1.749695335,-2.496906516,-1.855741119,-1.974695003
9000,-1.752228141,-2.502559318,-1.857782156,-1.977121255
9100,-1.754852827,-2.508486049,-1.860116978,-1.979520696
9200,-1.757517176,-2.513847047,-1.862319276,-1.981893914
9300,-1.760299819,-2.520670192,-1.864550348,-1.984241474
9400,-1.7628805,-2.52700775,-1.866826338,-1.986563927
9500,-1.765404536,-2.532881509,-1.868930098,-1.988861803
9600,-1.767976213,-2.538225586,-1.871065333,-1.991135617
9700,-1.770470395,-2.543480623,-1.873022525,-1.993385867
9800,-1.772826165,-2.549233126,-1.874664791,-1.995613038
9900,-1.775186423,-2.5545655,-1.876379803,-1.997817597
10000,-1.77744827,-2.559782877,-1.878287702,-2
11000,-1.8011959,-2.620040359,-1.897426902,-2.020696343
12000,-1.82417631,-2.676754295,-1.913278394,-2.039590623
13000,-1.845753789,-2.732810195,-1.926367013,-2.056971676
14000,-1.865137417,-2.790050907,-1.939013014,-2.073064018
15000,-1.8834562,-2.846480555,-1.949824288,-2.08804563
16000,-1.90223037,-2.888067401,-1.961715243,-2.102059991
17000,-1.919983098,-2.929903368,-1.974181272,-2.115224461
18000,-1.937277701,-2.976010893,-1.986213382,-2.127636253
19000,-1.953269637,-3.022728295,-1.998666159,-2.1393768
20000,-1.968115397,-3.064004804,-2.012248134,-2.150514998
21000,-1.982114016,-3.107420705,-2.025536205,-2.161109647
22000,-1.995637855,-3.145000854,-2.037334004,-2.17121134
23000,-2.007158379,-3.183947045,-2.047899006,-2.180863918
24000,-2.017762009,-3.239302399,-2.06089532,-2.190105621
25000,-2.028310831,-3.296722381,-2.07190462,-2.198970004
26000,-2.040060728,-3.360740677,-2.079898335,-2.207486674
27000,-2.051287035,-3.428849239,-2.088366631,-2.215681882
28000,-2.061701071,-3.496191618,-2.098175324,-2.223579016
29000,-2.071232279,-3.549724711,-2.105993924,-2.231198999
30000,-2.079769043,-3.592359298,-2.114301087,-2.238560627
31000,-2.087672004,-3.666720026,-2.121680691,-2.245680847
32000,-2.097110422,-3.767522304,-2.129981452,-2.252574989
33000,-2.106097702,-3.895246657,-2.138991659,-2.25925697
34000,-2.114961784,-3.998971939,-2.147261762,-2.265739459
35000,-2.123635716,-4.139500285,-2.155151129,-2.272034022
36000,-2.131847306,-4.334606649,-2.162200335,-2.27815125
37000,-2.140519738,-4.636726562,-2.168414751,-2.284100862
38000,-2.148725677,-6.055024091,-2.175457845,-2.289891798
39000,-2.156631337,-7.638272164,-2.180766826,-2.295532304
40000,-2.164749325,-7.677780704,-2.18504984,-2.301029996
41000,-2.17213234,-7.677780704,-2.190345423,-2.306391928
42000,-2.180384994,-7.698970005,-2.194730962,-2.311624645
43000,-2.187890421,-7.698970005,-2.199451585,-2.316734228
44000,-2.194448705,-7.744727494,-2.204711998,-2.321726338
45000,-2.201020262,-7.744727494,-2.210127434,-2.326606257
46000,-2.208008807,-7.744727494,-2.215044815,-2.331378916
47000,-2.214791419,-7.795880018,-2.219803412,-2.336048929
48000,-2.221135418,-7.795880018,-2.224610576,-2.340620619
49000,-2.227666766,-7.82390874,-2.229611383,-2.34509804
50000,-2.235394933,-7.82390874,-2.235127386,-2.349485002
51000,-2.241791938,-7.853871963,-2.241192682,-2.353785088
52000,-2.247447823,-7.920818754,-2.246524646,-2.358001672
53000,-2.253183395,-7.920818754,-2.250954776,-2.362137935
54000,-2.259102974,-7.920818754,-2.258126542,-2.36619688
55000,-2.265102915,-7.920818754,-2.266411402,-2.370181345
56000,-2.27022195,-7.920818754,-2.272885519,-2.374094014
57000,-2.276233527,-7.920818754,-2.279579452,-2.377937428
58000,-2.282687304,-7.999999998,-2.28494964,-2.381713997
59000,-2.288337325,-7.999999998,-2.291573149,-2.385426006
60000,-2.293302686,-7.999999998,-2.298759368,-2.389075625
61000,-2.298813713,-8.045757492,-2.306660923,-2.392664918
62000,-2.304979997,-8.045757492,-2.313552858,-2.396195845
63000,-2.310482294,-8.045757492,-2.320365361,-2.399670275
64000,-2.316543179,-8.045757492,-2.32813663,-2.403089987
65000,-2.321964703,-8.045757492,-2.334496587,-2.406456678
66000,-2.327357019,-8.045757492,-2.34129238,-2.409771968
67000,-2.332686408,-8.096910013,-2.347594864,-2.413037401
68000,-2.338041145,-8.096910013,-2.354192046,-2.416254456
69000,-2.344896819,-8.096910013,-2.36049289,-2.419424545
70000,-2.350929392,-8.096910013,-2.366231377,-2.42254902
71000,-2.356402047,-8.154901958,-2.374302308,-2.425629174
72000,-2.362818479,-8.154901958,-2.379479289,-2.428666248
73000,-2.369655117,-8.154901958,-2.384367108,-2.43166143
74000,-2.376102431,-8.154901958,-2.390041766,-2.43461586
75000,-2.382308999,-8.154901958,-2.395339652,-2.437530632
76000,-2.388140363,-8.221848746,-2.401188051,-2.440406796
77000,-2.393764525,-8.221848746,-2.406137987,-2.443245363
78000,-2.399394822,-8.221848746,-2.410457976,-2.446047301
79000,-2.403672241,-8.221848746,-2.416043628,-2.448813546
80000,-2.408087444,-8.221848746,-2.422116017,-2.451544993
81000,-2.412109061,-8.221848746,-2.427743928,-2.454242509
82000,-2.415765249,-8.221848746,-2.434291695,-2.456906926
83000,-2.419869326,-8.221848746,-2.440459148,-2.459539046
84000,-2.423927364,-8.221848746,-2.448189783,-2.462139643
85000,-2.429251626,-8.221848746,-2.453588136,-2.464709463
86000,-2.433595735,-8.301029998,-2.460167054,-2.467249226
87000,-2.437944089,-8.301029998,-2.466369636,-2.469759626
88000,-2.442950061,-8.301029998,-2.473226385,-2.472241336
89000,-2.448344849,-8.301029998,-2.478344209,-2.474695003
90000,-2.453866398,-8.301029998,-2.48304283,-2.477121255
91000,-2.459389879,-8.301029998,-2.488381705,-2.479520696
92000,-2.464103467,-8.301029998,-2.493213239,-2.481893914
93000,-2.468566677,-8.397940009,-2.497019165,-2.484241474
94000,-2.47361483,-8.397940009,-2.502842613,-2.486563927
95000,-2.479016292,-8.397940009,-2.509204938,-2.488861803
96000,-2.485479199,-8.397940009,-2.514876635,-2.491135617
97000,-2.491041037,-8.397940009,-2.521016578,-2.493385867
98000,-2.495616131,-8.522878741,-2.525861564,-2.495613038
99000,-2.500307685,-8.522878741,-2.532562981,-2.497817597
100000,-2.505342908,-8.522878741,-2.53761458,-2.5
110000,-2.564931935,-8.522878741,-2.619222191,-2.520696343
120000,-2.628038771,-8.522878741,-2.72764103,-2.539590623
130000,-2.691729332,-8.522878741,-2.814324714,-2.556971676
140000,-2.748166442,-8.522878741,-2.891282119,-2.573064018
150000,-2.801480085,-9.000000012,-2.983157958,-2.58804563
160000,-2.842804119,-9.000000012,-3.130588142,-2.602059991
170000,-2.892436961,-9.000000012,-3.3181322,-2.615224461
180000,-2.941991378,-9.000000012,-3.586913242,-2.627636253
190000,-2.992669216,-9.000000012,-6.906578313,-2.6393768
200000,-3.046863927,,-8.522878741,-2.650514998
210000,-3.091228217,,-8.522878741,-2.661109647
220000,-3.150118885,,-8.522878741,-2.67121134
230000,-3.210436199,,-8.522878741,-2.680863918
240000,-3.297871152,,-8.522878741,-2.690105621
250000,-3.429760696,,-8.522878741,-2.698970004
260000,-3.533037517,,-8.522878741,-2.707486674
270000,-3.615331231,,-8.522878741,-2.715681882
280000,-3.721788453,,-8.522878741,-2.723579016
290000,-3.874971147,,-8.522878741,-2.731198999
300000,-4.055033941,,-8.522878741,-2.738560627
310000,-4.475461075,,-8.522878741,-2.745680847
320000,,,-8.522878741,-2.752574989
330000,,,-8.522878741,-2.75925697
340000,,,-8.698969993,-2.765739459
350000,,,-8.698969993,-2.772034022
360000,,,-8.698969993,-2.77815125
370000,,,-8.698969993,-2.784100862
380000,,,-8.698969993,-2.789891798
390000,,,-8.698969993,-2.795532304
400000,,,-8.698969993,-2.801029996
410000,,,-8.698969993,-2.806391928
420000,,,-8.698969993,-2.811624645
430000,,,-8.698969993,-2.816734228
440000,,,-8.698969993,-2.821726338
450000,,,-8.698969993,-2.826606257
460000,,,-8.698969993,-2.831378916
470000,,,-8.698969993,-2.836048929
480000,,,-8.698969993,-2.840620619
490000,,,-8.698969993,-2.84509804
500000,,,-8.698969993,-2.849485002
510000,,,-8.698969993,-2.853785088
520000,,,-8.698969993,-2.858001672
530000,,,-8.698969993,-2.862137935
540000,,,-8.698969993,-2.86619688
550000,,,-8.698969993,-2.870181345
560000,,,-8.698969993,-2.874094014
570000,,,-8.698969993,-2.877937428
580000,,,-8.698969993,-2.881713997
590000,,,-8.698969993,-2.885426006
600000,,,-8.698969993,-2.889075625
610000,,,-8.698969993,-2.892664918
620000,,,-8.698969993,-2.896195845
630000,,,-8.698969993,-2.899670275
640000,,,-8.698969993,-2.903089987
650000,,,-9.000000012,-2.906456678
660000,,,-9.000000012,-2.909771968
670000,,,-9.000000012,-2.913037401
680000,,,-9.000000012,-2.916254456
690000,,,-9.000000012,-2.919424545
700000,,,-9.000000012,-2.92254902
710000,,,-9.000000012,-2.925629174
720000,,,-9.000000012,-2.928666248
730000,,,-9.000000012,-2.93166143
740000,,,-9.000000012,-2.93461586
750000,,,-9.000000012,-2.937530632
760000,,,-9.000000012,-2.940406796
770000,,,-9.000000012,-2.943245363
780000,,,-9.000000012,-2.946047301
790000,,,-9.000000012,-2.948813546
800000,,,-9.000000012,-2.951544993
810000,,,-9.000000012,-2.954242509
820000,,,-9.000000012,-2.956906926
830000,,,-9.000000012,-2.959539046
840000,,,-9.000000012,-2.962139643
850000,,,-9.000000012,-2.964709463
860000,,,-9.000000012,-2.967249226
870000,,,-9.000000012,-2.969759626
880000,,,-9.000000012,-2.972241336
890000,,,-9.000000012,-2.974695003
900000,,,-9.000000012,-2.977121255
910000,,,-9.000000012,-2.979520696
920000,,,-9.000000012,-2.981893914
930000,,,-9.000000012,-2.984241474
940000,,,-9.000000012,-2.986563927
950000,,,-9.000000012,-2.988861803
960000,,,,-2.991135617
970000,,,,-2.993385867
980000,,,,-2.995613038
990000,,,,-2.997817597
1000000,,,,-3
1100000,,,,-3.020696343
1200000,,,,-3.039590623
1300000,,,,-3.056971676
1400000,,,,-3.073064018
1500000,,,,-3.08804563
1600000,,,,-3.102059991
1700000,,,,-3.115224461
1800000,,,,-3.127636253
1900000,,,,-3.1393768
2000000,,,,-3.150514998
2100000,,,,-3.161109647
2200000,,,,-3.17121134
2300000,,,,-3.180863918
2400000,,,,-3.190105621
2500000,,,,-3.198970004
2600000,,,,-3.207486674
2700000,,,,-3.215681882
2800000,,,,-3.223579016
2900000,,,,-3.231198999
3000000,,,,-3.238560627
3100000,,,,-3.245680847
3200000,,,,-3.252574989
3300000,,,,-3.25925697
3400000,,,,-3.265739459
3500000,,,,-3.272034022
3600000,,,,-3.27815125
3700000,,,,-3.284100862
3800000,,,,-3.289891798
3900000,,,,-3.295532304
4000000,,,,-3.301029996
4100000,,,,-3.306391928
4200000,,,,-3.311624645
4300000,,,,-3.316734228
4400000,,,,-3.321726338
4500000,,,,-3.326606257
4600000,,,,-3.331378916
4700000,,,,-3.336048929
4800000,,,,-3.340620619
4900000,,,,-3.34509804
5000000,,,,-3.349485002
5100000,,,,-3.353785088
5200000,,,,-3.358001672
5300000,,,,-3.362137935
5400000,,,,-3.36619688
5500000,,,,-3.370181345
5600000,,,,-3.374094014
5700000,,,,-3.377937428
5800000,,,,-3.381713997
5900000,,,,-3.385426006
6000000,,,,-3.389075625
6100000,,,,-3.392664918
6200000,,,,-3.396195845
6300000,,,,-3.399670275
6400000,,,,-3.403089987
6500000,,,,-3.406456678
6600000,,,,-3.409771968
6700000,,,,-3.413037401
6800000,,,,-3.416254456
6900000,,,,-3.419424545
7000000,,,,-3.42254902
7100000,,,,-3.425629174
7200000,,,,-3.428666248
7300000,,,,-3.43166143
7400000,,,,-3.43461586
7500000,,,,-3.437530632
7600000,,,,-3.440406796
7700000,,,,-3.443245363
7800000,,,,-3.446047301
7900000,,,,-3.448813546
8000000,,,,-3.451544993
8100000,,,,-3.454242509
8200000,,,,-3.456906926
8300000,,,,-3.459539046
8400000,,,,-3.462139643
8500000,,,,-3.464709463
8600000,,,,-3.467249226
8700000,,,,-3.469759626
8800000,,,,-3.472241336
8900000,,,,-3.474695003
9000000,,,,-3.477121255
9100000,,,,-3.479520696
9200000,,,,-3.481893914
9300000,,,,-3.484241474
9400000,,,,-3.486563927
9500000,,,,-3.488861803
9600000,,,,-3.491135617
9700000,,,,-3.493385867
9800000,,,,-3.495613038
9900000,,,,-3.497817597
10000000,,,,-3.5


==> TikZFigures/waitingtimeTail_coc_independent_n_10_9_lambda_05_d.csv <==
x,d1,d2,d3,index_upper,index_lower
1,-0.998776328,-0.772031773,-0.432080799,-0.414651886,-1.113621891
2,-1.215527325,-0.933363561,-0.582343492,-0.565166884,-1.264136889
3,-1.322293289,-1.016801088,-0.667085555,-0.653212514,-1.352182518
4,-1.39375134,-1.073616325,-0.727091868,-0.715681882,-1.414651886
5,-1.4475401,-1.116804716,-0.773789993,-0.764136889,-1.463106893
6,-1.49075932,-1.151697098,-0.812065314,-0.803727512,-1.502697516
7,-1.526825045,-1.180962633,-0.844513776,-0.837200906,-1.536170911
8,-1.557789749,-1.206222294,-0.872696293,-0.86619688,-1.565166884
9,-1.584948937,-1.228402428,-0.897618053,-0.891773141,-1.590743145
10,-1.609135021,-1.248203723,-0.919963456,-0.914651886,-1.613621891
11,-1.630922526,-1.266087949,-0.940191786,-0.935348229,-1.634318233
12,-1.650779643,-1.282413302,-0.958683366,-0.954242509,-1.653212514
13,-1.668984881,-1.297407495,-0.975719187,-0.971623563,-1.670593567
14,-1.685808592,-1.311284505,-0.991511149,-0.987715904,-1.686685909
15,-1.701458439,-1.324196674,-1.006246391,-1.002697516,-1.70166752
16,-1.71607718,-1.336283937,-1.020054771,-1.016711878,-1.715681882
17,-1.729786002,-1.347645554,-1.033010241,-1.029876347,-1.728846351
18,-1.742694046,-1.358363209,-1.045224115,-1.042288139,-1.741258143
19,-1.75486963,-1.368522708,-1.056796051,-1.054028687,-1.752998691
20,-1.766433814,-1.378153242,-1.067785791,-1.065166884,-1.764136889
21,-1.777434101,-1.387314095,-1.078244106,-1.075761534,-1.774731538
22,-1.78790374,-1.396082462,-1.088204835,-1.085863227,-1.784833231
23,-1.79790076,-1.40446366,-1.097744194,-1.095515804,-1.794485809
24,-1.807473999,-1.412468347,-1.106885152,-1.104757507,-1.803727512
25,-1.81666355,-1.420164202,-1.11566711,-1.113621891,-1.812591895
26,-1.825474237,-1.427566435,-1.124109046,-1.12213856,-1.821108565
27,-1.833980395,-1.434687546,-1.13222711,-1.130333768,-1.829303773
28,-1.842170086,-1.44156348,-1.140048855,-1.138230902,-1.837200906
29,-1.850056558,-1.448194871,-1.147593172,-1.145850885,-1.84482089
30,-1.857681253,-1.454612829,-1.154893331,-1.153212514,-1.852182518
31,-1.865048167,-1.460806661,-1.161942601,-1.160332733,-1.859302738
32,-1.872180565,-1.46681838,-1.168768372,-1.167226876,-1.86619688
33,-1.879077227,-1.472656471,-1.175398656,-1.173908856,-1.872878861
34,-1.885776651,-1.478329804,-1.181829339,-1.180391345,-1.879361349
35,-1.892292641,-1.483832965,-1.188073289,-1.186685909,-1.885655913
36,-1.89860136,-1.489194322,-1.194150375,-1.192803137,-1.891773141
37,-1.904738846,-1.49441622,-1.200067485,-1.198752748,-1.897722753
38,-1.910728785,-1.499485569,-1.205816003,-1.204543685,-1.903513689
39,-1.916568514,-1.504437394,-1.211410925,-1.21018419,-1.909154194
40,-1.922255566,-1.509284055,-1.21687367,-1.215681882,-1.914651886
41,-1.927797101,-1.514018549,-1.222200736,-1.221043815,-1.920013819
42,-1.933217206,-1.518621981,-1.227422536,-1.226276532,-1.925246536
43,-1.938526975,-1.52312679,-1.232508433,-1.231386114,-1.930356119
44,-1.94368497,-1.527530359,-1.237467192,-1.236378225,-1.935348229
45,-1.94873253,-1.531832812,-1.242315947,-1.241258143,-1.940228148
46,-1.953688542,-1.536042714,-1.247059559,-1.246030802,-1.945000807
47,-1.958506688,-1.540157066,-1.251711721,-1.250700815,-1.94967082
48,-1.963250692,-1.544202025,-1.256269146,-1.255272505,-1.954242509
49,-1.967882618,-1.548168855,-1.260736253,-1.259749926,-1.958719931
50,-1.97241561,-1.552064927,-1.265098295,-1.264136889,-1.963106893
51,-1.976844825,-1.555885089,-1.269377066,-1.268436974,-1.967406979
52,-1.981184619,-1.559634054,-1.273563066,-1.272653558,-1.971623563
53,-1.985464845,-1.563312007,-1.277667139,-1.276789821,-1.975759826
54,-1.989685242,-1.56692009,-1.281704345,-1.280848766,-1.979818771
55,-1.993781126,-1.570454817,-1.285655998,-1.284833231,-1.983803235
56,-1.997828752,-1.573927996,-1.289556923,-1.2887459,-1.987715904
57,-2.001841616,-1.577353382,-1.293378405,-1.292589314,-1.991559319
58,-2.005762585,-1.580698125,-1.297123717,-1.296365883,-1.995335888
59,-2.009621225,-1.584008582,-1.300815271,-1.300077892,-1.999047897
60,-2.013386655,-1.587253777,-1.304449298,-1.303727512,-2.002697516
61,-2.017084453,-1.590449993,-1.308019216,-1.307316804,-2.006286808
62,-2.02071433,-1.593588091,-1.311533929,-1.310847731,-2.009817736
63,-2.024319359,-1.5966888,-1.314995452,-1.314322161,-2.013292165
64,-2.027882501,-1.599731106,-1.318400297,-1.317741873,-2.016711878
65,-2.031354104,-1.602743631,-1.321751248,-1.321108565,-2.020078569
66,-2.03483773,-1.605696837,-1.325070105,-1.324423854,-2.023393859
67,-2.038210932,-1.608607421,-1.328317309,-1.327689288,-2.026659292
68,-2.041551466,-1.611496117,-1.331523998,-1.330906343,-2.029876347
69,-2.044857504,-1.614335994,-1.334673555,-1.334076432,-2.033046436
70,-2.048105105,-1.617128302,-1.337792763,-1.337200906,-2.036170911
71,-2.05133983,-1.619890966,-1.340857692,-1.340281061,-2.039251065
72,-2.054484147,-1.622615869,-1.343875309,-1.343318135,-2.042288139
73,-2.057587868,-1.625316116,-1.346865041,-1.346313316,-2.045283321
74,-2.060647308,-1.627965265,-1.349805666,-1.349267746,-2.048237751
75,-2.063661518,-1.63059112,-1.352703474,-1.352182518,-2.051152522
76,-2.066660792,-1.633177536,-1.355569565,-1.355058683,-2.054028687
77,-2.069594354,-1.635713574,-1.358405932,-1.357897249,-2.056867253
78,-2.072508195,-1.638243096,-1.361207966,-1.360699188,-2.059669192
79,-2.075374088,-1.640723439,-1.363962085,-1.363465432,-2.062435436
80,-2.07819797,-1.643179739,-1.366673269,-1.36619688,-2.065166884
81,-2.080986742,-1.645612003,-1.369363381,-1.368894396,-2.0678644
82,-2.083740659,-1.648015151,-1.37200771,-1.371558813,-2.070528817
83,-2.086456871,-1.65038437,-1.374626914,-1.374190933,-2.073160937
84,-2.08914821,-1.652749445,-1.377222267,-1.376791529,-2.075761534
85,-2.091815874,-1.655077868,-1.379788155,-1.379361349,-2.078331354
86,-2.094480699,-1.657381231,-1.382329876,-1.381901112,-2.080871116
87,-2.097107879,-1.659655677,-1.384839026,-1.384411513,-2.083381517
88,-2.099706188,-1.661893684,-1.387315139,-1.386893222,-2.085863227
89,-2.102272757,-1.664114366,-1.389767433,-1.38934689,-2.088316894
90,-2.104787579,-1.666320436,-1.392187546,-1.391773141,-2.090743145
91,-2.107275403,-1.668488942,-1.394583812,-1.394172583,-2.093142587
92,-2.109740264,-1.670640926,-1.396958089,-1.3965458,-2.095515804
93,-2.112176177,-1.672773021,-1.3992988,-1.398893361,-2.097863365
94,-2.11459343,-1.674880443,-1.401609063,-1.401215813,-2.100185818
95,-2.116996749,-1.676975434,-1.403901696,-1.403513689,-2.102483693
96,-2.119359931,-1.679046979,-1.406184597,-1.405787503,-2.104757507
97,-2.121682301,-1.681105986,-1.408439039,-1.408037754,-2.107007758
98,-2.123987516,-1.683146744,-1.410679327,-1.410264924,-2.109234929
99,-2.12626925,-1.685164321,-1.412890347,-1.412469484,-2.111439488
100,-2.12852339,-1.687163545,-1.41507211,-1.414651886,-2.113621891
110,-2.150105824,-1.706112644,-1.435740453,-1.435348229,-2.134318233
120,-2.169772195,-1.723516611,-1.454669956,-1.454242509,-2.153212514
130,-2.187773036,-1.739632787,-1.472071405,-1.471623563,-2.170593567
140,-2.204484734,-1.754585717,-1.488226085,-1.487715904,-2.186685909
150,-2.220119218,-1.768542099,-1.503242212,-1.502697516,-2.20166752
160,-2.234770654,-1.781708458,-1.5172643,-1.516711878,-2.215681882
170,-2.248591012,-1.794110449,-1.530399677,-1.529876347,-2.228846351
180,-2.261536877,-1.805802759,-1.542800886,-1.542288139,-2.241258143
190,-2.273825992,-1.816897462,-1.554501322,-1.554028687,-2.252998691
200,-2.28551248,-1.82751169,-1.565637514,-1.565166884,-2.264136889
210,-2.296608272,-1.837586539,-1.57624048,-1.575761534,-2.274731538
220,-2.307179333,-1.847283955,-1.586311994,-1.585863227,-2.284833231
230,-2.317262664,-1.856579612,-1.595964932,-1.595515804,-2.294485809
240,-2.326969411,-1.865540971,-1.605201653,-1.604757507,-2.303727512
250,-2.3362759,-1.874108731,-1.614023563,-1.613621891,-2.312591895
260,-2.345284054,-1.882358907,-1.622518717,-1.62213856,-2.321108565
270,-2.353967101,-1.890316747,-1.630653341,-1.630333768,-2.329303773
280,-2.362285476,-1.898007597,-1.638502754,-1.638230902,-2.337200906
290,-2.370345796,-1.905474396,-1.646059451,-1.645850885,-2.34482089
300,-2.378089778,-1.912679475,-1.653358421,-1.653212514,-2.352182518
310,-2.385643564,-1.919682165,-1.660405269,-1.660332733,-2.359302738
320,-2.392999991,-1.926481646,-1.667264887,-1.667226876,-2.36619688
330,-2.400083538,-1.933044628,-1.67386911,-1.673908856,-2.372878861
340,-2.406904643,-1.939468877,-1.680263194,-1.680391345,-2.379361349
350,-2.413566188,-1.945676563,-1.686472565,-1.686685909,-2.385655913
360,-2.420033352,-1.951747135,-1.69249271,-1.692803137,-2.391773141
370,-2.426375074,-1.957667366,-1.698344101,-1.698752748,-2.397722753
380,-2.432442095,-1.963440637,-1.704047759,-1.704543685,-2.403513689
390,-2.438355253,-1.96908917,-1.709659391,-1.71018419,-2.409154194
400,-2.444189616,-1.97462317,-1.715108436,-1.715681882,-2.414651886
410,-2.449923615,-1.979980643,-1.72045034,-1.721043815,-2.420013819
420,-2.455524282,-1.985247289,-1.725620079,-1.726276532,-2.425246536
430,-2.460978379,-1.99039508,-1.730693151,-1.731386114,-2.430356119
440,-2.466330873,-1.995407848,-1.735645177,-1.736378225,-2.435348229
450,-2.471531316,-2.000328007,-1.740458558,-1.741258143,-2.440228148
460,-2.476586012,-2.005186434,-1.745214156,-1.746030802,-2.445000807
470,-2.481558975,-2.009956184,-1.74983397,-1.750700815,-2.44967082
480,-2.486447216,-2.014667842,-1.754338993,-1.755272505,-2.454242509
490,-2.491288386,-2.019222447,-1.758733002,-1.759749926,-2.458719931
500,-2.49599998,-2.023733944,-1.763067538,-1.764136889,-2.463106893
510,-2.500586911,-2.028148759,-1.767312396,-1.768436974,-2.467406979
520,-2.505085638,-2.032491375,-1.771453259,-1.772653558,-2.471623563
530,-2.509542017,-2.036739774,-1.775539589,-1.776789821,-2.475759826
540,-2.513845772,-2.040936885,-1.779537722,-1.780848766,-2.479818771
550,-2.518150643,-2.045023277,-1.783460698,-1.784833231,-2.483803235
560,-2.522347783,-2.04908298,-1.787320392,-1.7887459,-2.487715904
570,-2.526429098,-2.0530923,-1.791101282,-1.792589314,-2.491559319
580,-2.530480034,-2.057015304,-1.794794304,-1.796365883,-2.495335888
590,-2.534479891,-2.060833859,-1.7984041,-1.800077892,-2.499047897
600,-2.538398239,-2.064604891,-1.801980724,-1.803727512,-2.502697516
610,-2.542225858,-2.068326146,-1.805487772,-1.807316804,-2.506286808
620,-2.546010551,-2.072015838,-1.808941377,-1.810847731,-2.509817736
630,-2.549798944,-2.075645744,-1.81234795,-1.814322161,-2.513292165
640,-2.553463454,-2.079212942,-1.815675277,-1.817741873,-2.516711878
650,-2.557051226,-2.082747833,-1.818963337,-1.821108565,-2.520078569
660,-2.560613614,-2.086217282,-1.822194398,-1.824423854,-2.523393859
670,-2.564198301,-2.089661066,-1.825373094,-1.827689288,-2.526659292
680,-2.567682158,-2.093069254,-1.828505111,-1.830906343,-2.529876347
690,-2.571190952,-2.096444148,-1.831613549,-1.834076432,-2.533046436
700,-2.574556756,-2.099741641,-1.834674732,-1.837200906,-2.536170911
710,-2.577875067,-2.103000221,-1.837713707,-1.840281061,-2.539251065
720,-2.581173397,-2.106230686,-1.84067755,-1.843318135,-2.542288139
730,-2.584404053,-2.109389757,-1.843643366,-1.846313316,-2.545283321
740,-2.587577087,-2.112528924,-1.846569905,-1.849267746,-2.548237751
750,-2.590735224,-2.115681367,-1.849448341,-1.852182518,-2.551152522
760,-2.593837905,-2.118758887,-1.852255974,-1.855058683,-2.554028687
770,-2.596932524,-2.121768914,-1.855049245,-1.857897249,-2.556867253
780,-2.599940602,-2.124768286,-1.857800211,-1.860699188,-2.559669192
790,-2.602929101,-2.127753954,-1.860501806,-1.863465432,-2.562435436
800,-2.605932524,-2.130666166,-1.863152963,-1.86619688,-2.565166884
810,-2.608853446,-2.133547888,-1.865775255,-1.868894396,-2.5678644
820,-2.611770696,-2.136416276,-1.868337396,-1.871558813,-2.570528817
830,-2.614647943,-2.139234789,-1.870906031,-1.874190933,-2.573160937
840,-2.617462836,-2.142028587,-1.873449383,-1.876791529,-2.575761534
850,-2.620281781,-2.144779675,-1.875973966,-1.879361349,-2.578331354
860,-2.623041834,-2.147474985,-1.878448176,-1.881901112,-2.580871116
870,-2.625740831,-2.150178473,-1.880903052,-1.884411513,-2.583381517
880,-2.628436585,-2.152866105,-1.883303926,-1.886893222,-2.585863227
890,-2.631093269,-2.155554814,-1.885693445,-1.88934689,-2.588316894
900,-2.633726876,-2.158200692,-1.888051277,-1.891773141,-2.590743145
910,-2.636330682,-2.160829327,-1.890359489,-1.894172583,-2.593142587
920,-2.638918988,-2.163435118,-1.892658428,-1.8965458,-2.595515804
930,-2.641520911,-2.166003361,-1.894899053,-1.898893361,-2.597863365
940,-2.644099666,-2.168575741,-1.897157708,-1.901215813,-2.600185818
950,-2.646565624,-2.171102071,-1.899384522,-1.903513689,-2.602483693
960,-2.648997082,-2.173630746,-1.901579843,-1.905787503,-2.604757507
970,-2.651442229,-2.17612276,-1.903753399,-1.908037754,-2.607007758
980,-2.653870881,-2.17852675,-1.905917255,-1.910264924,-2.609234929
990,-2.656289966,-2.180953147,-1.908051917,-1.912469484,-2.611439488
1000,-2.658663425,-2.183320971,-1.91015923,-1.914651886,-2.613621891
1100,-2.681278206,-2.206193199,-1.930182797,-1.935348229,-2.634318233
1200,-2.702021193,-2.227251976,-1.948315341,-1.954242509,-2.653212514
1300,-2.72105695,-2.246855891,-1.965082929,-1.971623563,-2.670593567
1400,-2.738779253,-2.2654705,-1.980621498,-1.987715904,-2.686685909
1500,-2.755401546,-2.282969837,-1.995104536,-2.002697516,-2.70166752
1600,-2.770704511,-2.299596145,-2.00871106,-2.016711878,-2.715681882
1700,-2.78513126,-2.315280539,-2.021488047,-2.029876347,-2.728846351
1800,-2.798662424,-2.330274025,-2.033585701,-2.042288139,-2.741258143
1900,-2.81180073,-2.344472691,-2.044892949,-2.054028687,-2.752998691
2000,-2.824280946,-2.358068328,-2.055964399,-2.065166884,-2.764136889
2100,-2.836255582,-2.370894505,-2.066256231,-2.075761534,-2.774731538
2200,-2.847507401,-2.383331897,-2.076118875,-2.085863227,-2.784833231
2300,-2.85824899,-2.395352488,-2.085441851,-2.095515804,-2.794485809
2400,-2.868512221,-2.406752259,-2.094408577,-2.104757507,-2.803727512
2500,-2.878295087,-2.418004393,-2.103050003,-2.113621891,-2.812591895
2600,-2.887575992,-2.428854128,-2.111378019,-2.12213856,-2.821108565
2700,-2.896586293,-2.439350676,-2.119391219,-2.130333768,-2.829303773
2800,-2.905294143,-2.449483998,-2.127284716,-2.138230902,-2.837200906
2900,-2.913816058,-2.459216059,-2.135002717,-2.145850885,-2.84482089
3000,-2.921901495,-2.468764859,-2.14229674,-2.153212514,-2.852182518
3100,-2.929755569,-2.478038837,-2.149430262,-2.160332733,-2.859302738
3200,-2.937298084,-2.487008523,-2.156421658,-2.167226876,-2.86619688
3300,-2.944556682,-2.495690643,-2.163138346,-2.173908856,-2.872878861
3400,-2.951763738,-2.504053736,-2.169504488,-2.180391345,-2.879361349
3500,-2.958644428,-2.51217182,-2.175658576,-2.186685909,-2.885655913
3600,-2.96538598,-2.520251545,-2.181705548,-2.192803137,-2.891773141
3700,-2.971996792,-2.528154321,-2.187559965,-2.198752748,-2.897722753
3800,-2.978356377,-2.536108047,-2.193443733,-2.204543685,-2.903513689
3900,-2.9844617,-2.543862402,-2.199016614,-2.21018419,-2.909154194
4000,-2.990450103,-2.551468661,-2.204530114,-2.215681882,-2.914651886
4100,-2.996221188,-2.558600716,-2.209793364,-2.221043815,-2.920013819
4200,-3.001868875,-2.565823247,-2.214889689,-2.226276532,-2.925246536
4300,-3.007522479,-2.57277103,-2.219742303,-2.231386114,-2.930356119
4400,-3.012930629,-2.579432368,-2.224451131,-2.236378225,-2.935348229
4500,-3.018223963,-2.58595636,-2.229137152,-2.241258143,-2.940228148
4600,-3.023405197,-2.592383244,-2.233735674,-2.246030802,-2.945000807
4700,-3.028562249,-2.598738378,-2.238232,-2.250700815,-2.94967082
4800,-3.033603868,-2.604883194,-2.242625454,-2.255272505,-2.954242509
4900,-3.038426099,-2.610996842,-2.246764362,-2.259749926,-2.958719931
5000,-3.043203162,-2.616930925,-2.250861911,-2.264136889,-2.963106893
5100,-3.047889794,-2.622883421,-2.254905375,-2.268436974,-2.967406979
5200,-3.052527066,-2.628714113,-2.258896651,-2.272653558,-2.971623563
5300,-3.057067759,-2.634648868,-2.262895432,-2.276789821,-2.975759826
5400,-3.061549327,-2.640320807,-2.266931374,-2.280848766,-2.979818771
5500,-3.065958808,-2.646042044,-2.270948601,-2.284833231,-2.983803235
5600,-3.070338448,-2.651616067,-2.274817836,-2.2887459,-2.987715904
5700,-3.074625502,-2.657402049,-2.278576248,-2.292589314,-2.991559319
5800,-3.078944359,-2.662984836,-2.282197014,-2.296365883,-2.995335888
5900,-3.083119862,-2.668394762,-2.285657197,-2.300077892,-2.999047897
6000,-3.087121947,-2.673747105,-2.289139168,-2.303727512,-3.002697516
6100,-3.091200901,-2.679141963,-2.292579255,-2.307316804,-3.006286808
6200,-3.095123314,-2.68448789,-2.296091118,-2.310847731,-3.009817736
6300,-3.099082021,-2.689713981,-2.299431832,-2.314322161,-3.013292165
6400,-3.10292795,-2.694933587,-2.302657964,-2.317741873,-3.016711878
6500,-3.106761592,-2.700021827,-2.30584263,-2.321108565,-3.020078569
6600,-3.110445639,-2.705000814,-2.308994995,-2.324423854,-3.023393859
6700,-3.114157816,-2.709785241,-2.31209235,-2.327689288,-3.026659292
6800,-3.117908834,-2.714430981,-2.315167535,-2.330906343,-3.029876347
6900,-3.121603455,-2.719116038,-2.318288328,-2.334076432,-3.033046436
7000,-3.125192438,-2.723601383,-2.321218737,-2.337200906,-3.036170911
7100,-3.128792632,-2.728061318,-2.32419443,-2.340281061,-3.039251065
7200,-3.132318069,-2.732509115,-2.327106711,-2.343318135,-3.042288139
7300,-3.135820699,-2.736942736,-2.32999919,-2.346313316,-3.045283321
7400,-3.139245869,-2.74134595,-2.33273359,-2.349267746,-3.048237751
7500,-3.142757991,-2.7456291,-2.33549754,-2.352182518,-3.051152522
7600,-3.14614367,-2.750010837,-2.338135272,-2.355058683,-3.054028687
7700,-3.149519796,-2.753942083,-2.340746197,-2.357897249,-3.056867253
7800,-3.152814306,-2.7579366,-2.343319485,-2.360699188,-3.059669192
7900,-3.156186888,-2.761962675,-2.345930746,-2.363465432,-3.062435436
8000,-3.159567052,-2.76593242,-2.348491623,-2.36619688,-3.065166884
8100,-3.162852392,-2.770051563,-2.350881082,-2.368894396,-3.0678644
8200,-3.166081918,-2.774036142,-2.353307763,-2.371558813,-3.070528817
8300,-3.169439558,-2.778000047,-2.355868983,-2.374190933,-3.073160937
8400,-3.172686956,-2.782042267,-2.358287403,-2.376791529,-3.075761534
8500,-3.175805153,-2.785857141,-2.360624105,-2.379361349,-3.078331354
8600,-3.17898,-2.789786378,-2.362988074,-2.381901112,-3.080871116
8700,-3.182102261,-2.793570826,-2.365357325,-2.384411513,-3.083381517
8800,-3.185178608,-2.797368386,-2.36759669,-2.386893222,-3.085863227
8900,-3.188238716,-2.801147516,-2.36983667,-2.38934689,-3.088316894
9000,-3.191299624,-2.804766399,-2.372073942,-2.391773141,-3.090743145
9100,-3.194301409,-2.808178559,-2.374329894,-2.394172583,-3.093142587
9200,-3.197264576,-2.811680227,-2.376638871,-2.3965458,-3.095515804
9300,-3.200114511,-2.8151031,-2.378802243,-2.398893361,-3.097863365
9400,-3.203119132,-2.818654413,-2.380900544,-2.401215813,-3.100185818
9500,-3.206042772,-2.82208419,-2.382980288,-2.403513689,-3.102483693
9600,-3.20892088,-2.825465134,-2.385130862,-2.405787503,-3.104757507
9700,-3.211684531,-2.828826921,-2.387322333,-2.408037754,-3.107007758
9800,-3.214393301,-2.832134669,-2.389507455,-2.410264924,-3.109234929
9900,-3.217228632,-2.835481183,-2.391621118,-2.412469484,-3.111439488
10000,-3.219895205,-2.838741325,-2.393742215,-2.414651886,-3.113621891
11000,-3.246582418,-2.868829003,-2.413093458,-2.435348229,-3.134318233
12000,-3.271425473,-2.897216864,-2.431208591,-2.454242509,-3.153212514
13000,-3.294417644,-2.924619481,-2.448700427,-2.471623563,-3.170593567
14000,-3.315945882,-2.94947369,-2.465327375,-2.487715904,-3.186685909
15000,-3.33595912,-2.975089678,-2.480627411,-2.502697516,-3.20166752
16000,-3.354345906,-3.00006905,-2.494496103,-2.516711878,-3.215681882
17000,-3.371731667,-3.02233902,-2.507487027,-2.529876347,-3.228846351
18000,-3.387730186,-3.044276652,-2.519665781,-2.542288139,-3.241258143
19000,-3.403420496,-3.065713689,-2.531218946,-2.554028687,-3.252998691
20000,-3.418186826,-3.086677381,-2.542617067,-2.565166884,-3.264136889
21000,-3.432390258,-3.107964412,-2.554410512,-2.575761534,-3.274731538
22000,-3.445944745,-3.127413718,-2.565090276,-2.585863227,-3.284833231
23000,-3.45904644,-3.146439876,-2.575528467,-2.595515804,-3.294485809
24000,-3.471234943,-3.163818976,-2.585370165,-2.604757507,-3.303727512
25000,-3.483352266,-3.180313946,-2.594779139,-2.613621891,-3.312591895
26000,-3.494377983,-3.197224898,-2.604011014,-2.62213856,-3.321108565
27000,-3.50509995,-3.213462931,-2.61288772,-2.630333768,-3.329303773
28000,-3.515536441,-3.229354871,-2.621676406,-2.638230902,-3.337200906
29000,-3.525202636,-3.24271179,-2.630596533,-2.645850885,-3.34482089
30000,-3.534840302,-3.255455112,-2.639107562,-2.653212514,-3.352182518
31000,-3.543629411,-3.268300048,-2.647379357,-2.660332733,-3.359302738
32000,-3.551986631,-3.281245937,-2.655323081,-2.667226876,-3.36619688
33000,-3.558960334,-3.294706023,-2.663322589,-2.673908856,-3.372878861
34000,-3.565798485,-3.307562894,-2.670581599,-2.680391345,-3.379361349
35000,-3.572395433,-3.320512133,-2.677910009,-2.686685909,-3.385655913
36000,-3.579178178,-3.33281517,-2.684875605,-2.692803137,-3.391773141
37000,-3.585944651,-3.346676505,-2.691716998,-2.698752748,-3.397722753
38000,-3.592719595,-3.360399963,-2.698528384,-2.704543685,-3.403513689
39000,-3.599313529,-3.372189825,-2.705141599,-2.71018419,-3.409154194
40000,-3.605707706,-3.383181169,-2.711637918,-2.715681882,-3.414651886
41000,-3.612017872,-3.396020324,-2.71782154,-2.721043815,-3.420013819
42000,-3.617894665,-3.407350322,-2.724015109,-2.726276532,-3.425246536
43000,-3.623523416,-3.419243751,-2.729991019,-2.731386114,-3.430356119
44000,-3.629438802,-3.431073483,-2.735203036,-2.736378225,-3.435348229
45000,-3.635516546,-3.442965838,-2.740583027,-2.741258143,-3.440228148
46000,-3.641433219,-3.453738723,-2.746018159,-2.746030802,-3.445000807
47000,-3.646314531,-3.464174407,-2.751599871,-2.750700815,-3.44967082
48000,-3.651257168,-3.476023435,-2.75754764,-2.755272505,-3.454242509
49000,-3.656490968,-3.487123566,-2.763150097,-2.759749926,-3.458719931
50000,-3.661272654,-3.498163257,-2.768532829,-2.764136889,-3.463106893
51000,-3.665855995,-3.508495424,-2.773493281,-2.768436974,-3.467406979
52000,-3.670636702,-3.519274612,-2.778510003,-2.772653558,-3.471623563
53000,-3.675474737,-3.529552747,-2.783723372,-2.776789821,-3.475759826
54000,-3.680502523,-3.5404703,-2.788495697,-2.780848766,-3.479818771
55000,-3.685254538,-3.551088164,-2.793613922,-2.784833231,-3.483803235
56000,-3.69020381,-3.561122361,-2.798383761,-2.7887459,-3.487715904
57000,-3.695643055,-3.569933002,-2.802734224,-2.792589314,-3.491559319
58000,-3.700728107,-3.579415549,-2.807022592,-2.796365883,-3.495335888
59000,-3.705275919,-3.588769305,-2.810881433,-2.800077892,-3.499047897
60000,-3.709767217,-3.59906329,-2.814652413,-2.803727512,-3.502697516
61000,-3.713920951,-3.608604353,-2.818631441,-2.807316804,-3.506286808
62000,-3.71860525,-3.618588861,-2.822401656,-2.810847731,-3.509817736
63000,-3.723044437,-3.628861908,-2.826062289,-2.814322161,-3.513292165
64000,-3.727552661,-3.6389638,-2.829497931,-2.817741873,-3.516711878
65000,-3.731707595,-3.648926822,-2.832960082,-2.821108565,-3.520078569
66000,-3.736011432,-3.659859394,-2.836498038,-2.824423854,-3.523393859
67000,-3.740341626,-3.669864337,-2.83991002,-2.827689288,-3.526659292
68000,-3.744336805,-3.680011659,-2.843228226,-2.830906343,-3.529876347
69000,-3.748558899,-3.690582766,-2.846579911,-2.834076432,-3.533046436
70000,-3.752896192,-3.70178901,-2.849671236,-2.837200906,-3.536170911
71000,-3.757237505,-3.713195597,-2.852886849,-2.840281061,-3.539251065
72000,-3.76103106,-3.723814017,-2.85622063,-2.843318135,-3.542288139
73000,-3.764936395,-3.734894308,-2.859802793,-2.846313316,-3.545283321
74000,-3.768520215,-3.745449497,-2.863187128,-2.849267746,-3.548237751
75000,-3.772054194,-3.75765737,-2.867175966,-2.852182518,-3.551152522
76000,-3.775521324,-3.770563901,-2.870890352,-2.855058683,-3.554028687
77000,-3.779144313,-3.783601823,-2.874472158,-2.857897249,-3.556867253
78000,-3.783040157,-3.796792986,-2.878475883,-2.860699188,-3.559669192
79000,-3.786769211,-3.810574251,-2.882007195,-2.863465432,-3.562435436
80000,-3.790318805,-3.82460996,-2.885496385,-2.86619688,-3.565166884
81000,-3.793873334,-3.839696565,-2.888329219,-2.868894396,-3.5678644
82000,-3.798007835,-3.854101572,-2.890982607,-2.871558813,-3.570528817
83000,-3.801760916,-3.869200009,-2.893943755,-2.874190933,-3.573160937
84000,-3.805316413,-3.884236422,-2.897120181,-2.876791529,-3.575761534
85000,-3.808834137,-3.901082971,-2.900063238,-2.879361349,-3.578331354
86000,-3.811451162,-3.918609472,-2.90295343,-2.881901112,-3.580871116
87000,-3.814160485,-3.936715432,-2.905577405,-2.884411513,-3.583381517
88000,-3.816838387,-3.954994046,-2.908348483,-2.886893222,-3.585863227
89000,-3.819782341,-3.975514324,-2.91100359,-2.88934689,-3.588316894
90000,-3.822850353,-3.996130347,-2.913591019,-2.891773141,-3.590743145
91000,-3.825140988,-4.016730125,-2.916146334,-2.894172583,-3.593142587
92000,-3.827560543,-4.036755372,-2.918854738,-2.8965458,-3.595515804
93000,-3.829929064,-4.056342275,-2.921127915,-2.898893361,-3.597863365
94000,-3.832325331,-4.075700025,-2.923673085,-2.901215813,-3.600185818
95000,-3.834711148,-4.096231949,-2.926254146,-2.903513689,-3.602483693
96000,-3.837172826,-4.118775157,-2.928999606,-2.905787503,-3.604757507
97000,-3.839432435,-4.140393413,-2.932134954,-2.908037754,-3.607007758
98000,-3.842265275,-4.165248765,-2.935069775,-2.910264924,-3.609234929
99000,-3.845359998,-4.18929713,-2.937652327,-2.912469484,-3.611439488
100000,-3.848259456,-4.214705756,-2.940148909,-2.914651886,-3.613621891
110000,-3.873657506,-4.526337879,-2.962134662,-2.935348229,-3.634318233
120000,-3.89493967,-4.965732594,-2.982647355,-2.954242509,-3.653212514
130000,-3.916067598,-5.823908732,-3.000352841,-2.971623563,-3.670593567
140000,-3.938042645,,-3.020153165,-2.987715904,-3.686685909
150000,-3.955350504,,-3.040459787,-3.002697516,-3.70166752
160000,-3.972132809,,-3.062971459,-3.016711878,-3.715681882
170000,-3.988421099,,-3.083056901,-3.029876347,-3.728846351
180000,-4.005550863,,-3.099791485,-3.042288139,-3.741258143
190000,-4.023232895,,-3.113673051,-3.054028687,-3.752998691
200000,-4.042244302,,-3.124692901,-3.065166884,-3.764136889
210000,-4.061295188,,-3.136023426,-3.075761534,-3.774731538
220000,-4.081749424,,-3.148108026,-3.085863227,-3.784833231
230000,-4.103699806,,-3.160002109,-3.095515804,-3.794485809
240000,-4.126284236,,-3.173356713,-3.104757507,-3.803727512
250000,-4.151176844,,-3.186677547,-3.113621891,-3.812591895
260000,-4.176786686,,-3.20014098,-3.12213856,-3.821108565
270000,-4.20413388,,-3.214179519,-3.130333768,-3.829303773
280000,-4.219373102,,-3.228588534,-3.138230902,-3.837200906
290000,-4.234622065,,-3.243470003,-3.145850885,-3.84482089
300000,-4.249537891,,-3.258725076,-3.153212514,-3.852182518
310000,-4.265176176,,-3.275112068,-3.160332733,-3.859302738
320000,-4.281573052,,-3.29074662,-3.167226876,-3.86619688
330000,-4.298535636,,-3.308414246,-3.173908856,-3.872878861
340000,-4.3165927,,-3.326973177,-3.180391345,-3.879361349
350000,-4.335715383,,-3.345132219,-3.186685909,-3.885655913
360000,-4.354027841,,-3.364433442,-3.192803137,-3.891773141
370000,-4.373895838,,-3.385141404,-3.198752748,-3.897722753
380000,-4.394727284,,-3.407538605,-3.204543685,-3.903513689
390000,-4.415940294,,-3.432872044,-3.21018419,-3.909154194
400000,-4.43855275,,-3.457607455,-3.215681882,-3.914651886
410000,-4.463012524,,-3.482799758,-3.221043815,-3.920013819
420000,-4.489589052,,-3.507717074,-3.226276532,-3.925246536
430000,-4.516141799,,-3.539086746,-3.231386114,-3.930356119
440000,-4.545353284,,-3.570370054,-3.236378225,-3.935348229
450000,-4.576311862,,-3.60849994,-3.241258143,-3.940228148
460000,-4.608641397,,-3.644964007,-3.246030802,-3.945000807
470000,-4.643955011,,-3.685673046,-3.250700815,-3.94967082
480000,-4.683526416,,-3.728355461,-3.255272505,-3.954242509
490000,-4.727647759,,-3.779480974,-3.259749926,-3.958719931
500000,-4.775829648,,-3.831481508,-3.264136889,-3.963106893
510000,-4.832357804,,-3.892233563,-3.268436974,-3.967406979
520000,-4.89397918,,-3.963530417,-3.272653558,-3.971623563
530000,-4.968631937,,-4.047681912,-3.276789821,-3.975759826
540000,-5.052615298,,-4.155087742,-3.280848766,-3.979818771
550000,-5.162159138,,-4.283503795,-3.284833231,-3.983803235
560000,-5.308918507,,-4.37275669,-3.2887459,-3.987715904
570000,-5.532243948,,-4.485744148,-3.292589314,-3.991559319
580000,-6.066006836,,-4.640202065,-3.296365883,-3.995335888
590000,,,-4.8784726,-3.300077892,-3.999047897
600000,,,-5.44635928,-3.303727512,-4.002697516
610000,,,,-3.307316804,-4.006286808
620000,,,,-3.310847731,-4.009817736
630000,,,,-3.314322161,-4.013292165
640000,,,,-3.317741873,-4.016711878
650000,,,,-3.321108565,-4.020078569
660000,,,,-3.324423854,-4.023393859
670000,,,,-3.327689288,-4.026659292
680000,,,,-3.330906343,-4.029876347
690000,,,,-3.334076432,-4.033046436
700000,,,,-3.337200906,-4.036170911
710000,,,,-3.340281061,-4.039251065
720000,,,,-3.343318135,-4.042288139
730000,,,,-3.346313316,-4.045283321
740000,,,,-3.349267746,-4.048237751
750000,,,,-3.352182518,-4.051152522
760000,,,,-3.355058683,-4.054028687
770000,,,,-3.357897249,-4.056867253
780000,,,,-3.360699188,-4.059669192
790000,,,,-3.363465432,-4.062435436
800000,,,,-3.36619688,-4.065166884
810000,,,,-3.368894396,-4.0678644
820000,,,,-3.371558813,-4.070528817
830000,,,,-3.374190933,-4.073160937
840000,,,,-3.376791529,-4.075761534
850000,,,,-3.379361349,-4.078331354
860000,,,,-3.381901112,-4.080871116
870000,,,,-3.384411513,-4.083381517
880000,,,,-3.386893222,-4.085863227
890000,,,,-3.38934689,-4.088316894
900000,,,,-3.391773141,-4.090743145
910000,,,,-3.394172583,-4.093142587
920000,,,,-3.3965458,-4.095515804
930000,,,,-3.398893361,-4.097863365
940000,,,,-3.401215813,-4.100185818
950000,,,,-3.403513689,-4.102483693
960000,,,,-3.405787503,-4.104757507
970000,,,,-3.408037754,-4.107007758
980000,,,,-3.410264924,-4.109234929
990000,,,,-3.412469484,-4.111439488
1000000,,,,-3.414651886,-4.113621891
1100000,,,,-3.435348229,-4.134318233
1200000,,,,-3.454242509,-4.153212514
1300000,,,,-3.471623563,-4.170593567
1400000,,,,-3.487715904,-4.186685909
1500000,,,,-3.502697516,-4.20166752
1600000,,,,-3.516711878,-4.215681882
1700000,,,,-3.529876347,-4.228846351
1800000,,,,-3.542288139,-4.241258143
1900000,,,,-3.554028687,-4.252998691
2000000,,,,-3.565166884,-4.264136889
2100000,,,,-3.575761534,-4.274731538
2200000,,,,-3.585863227,-4.284833231
2300000,,,,-3.595515804,-4.294485809
2400000,,,,-3.604757507,-4.303727512
2500000,,,,-3.613621891,-4.312591895
2600000,,,,-3.62213856,-4.321108565
2700000,,,,-3.630333768,-4.329303773
2800000,,,,-3.638230902,-4.337200906
2900000,,,,-3.645850885,-4.34482089
3000000,,,,-3.653212514,-4.352182518
3100000,,,,-3.660332733,-4.359302738
3200000,,,,-3.667226876,-4.36619688
3300000,,,,-3.673908856,-4.372878861
3400000,,,,-3.680391345,-4.379361349
3500000,,,,-3.686685909,-4.385655913
3600000,,,,-3.692803137,-4.391773141
3700000,,,,-3.698752748,-4.397722753
3800000,,,,-3.704543685,-4.403513689
3900000,,,,-3.71018419,-4.409154194
4000000,,,,-3.715681882,-4.414651886
4100000,,,,-3.721043815,-4.420013819
4200000,,,,-3.726276532,-4.425246536
4300000,,,,-3.731386114,-4.430356119
4400000,,,,-3.736378225,-4.435348229
4500000,,,,-3.741258143,-4.440228148
4600000,,,,-3.746030802,-4.445000807
4700000,,,,-3.750700815,-4.44967082
4800000,,,,-3.755272505,-4.454242509
4900000,,,,-3.759749926,-4.458719931
5000000,,,,-3.764136889,-4.463106893
5100000,,,,-3.768436974,-4.467406979
5200000,,,,-3.772653558,-4.471623563
5300000,,,,-3.776789821,-4.475759826
5400000,,,,-3.780848766,-4.479818771
5500000,,,,-3.784833231,-4.483803235
5600000,,,,-3.7887459,-4.487715904
5700000,,,,-3.792589314,-4.491559319
5800000,,,,-3.796365883,-4.495335888
5900000,,,,-3.800077892,-4.499047897
6000000,,,,-3.803727512,-4.502697516
6100000,,,,-3.807316804,-4.506286808
6200000,,,,-3.810847731,-4.509817736
6300000,,,,-3.814322161,-4.513292165
6400000,,,,-3.817741873,-4.516711878
6500000,,,,-3.821108565,-4.520078569
6600000,,,,-3.824423854,-4.523393859
6700000,,,,-3.827689288,-4.526659292
6800000,,,,-3.830906343,-4.529876347
6900000,,,,-3.834076432,-4.533046436
7000000,,,,-3.837200906,-4.536170911
7100000,,,,-3.840281061,-4.539251065
7200000,,,,-3.843318135,-4.542288139
7300000,,,,-3.846313316,-4.545283321
7400000,,,,-3.849267746,-4.548237751
7500000,,,,-3.852182518,-4.551152522
7600000,,,,-3.855058683,-4.554028687
7700000,,,,-3.857897249,-4.556867253
7800000,,,,-3.860699188,-4.559669192
7900000,,,,-3.863465432,-4.562435436
8000000,,,,-3.86619688,-4.565166884
8100000,,,,-3.868894396,-4.5678644
8200000,,,,-3.871558813,-4.570528817
8300000,,,,-3.874190933,-4.573160937
8400000,,,,-3.876791529,-4.575761534
8500000,,,,-3.879361349,-4.578331354
8600000,,,,-3.881901112,-4.580871116
8700000,,,,-3.884411513,-4.583381517
8800000,,,,-3.886893222,-4.585863227
8900000,,,,-3.88934689,-4.588316894
9000000,,,,-3.891773141,-4.590743145
9100000,,,,-3.894172583,-4.593142587
9200000,,,,-3.8965458,-4.595515804
9300000,,,,-3.898893361,-4.597863365
9400000,,,,-3.901215813,-4.600185818
9500000,,,,-3.903513689,-4.602483693
9600000,,,,-3.905787503,-4.604757507
9700000,,,,-3.908037754,-4.607007758
9800000,,,,-3.910264924,-4.609234929
9900000,,,,-3.912469484,-4.611439488
10000000,,,,-3.914651886,-4.613621891

